Optimization under rare chance constraints

Chance constraints provide a principled framework to mitigate the risk of high-impact extreme events by modifying the controllable properties of a system. The low probability and rare occurrence of such events, however, impose severe sampling and computational requirements on classical solution methods that render them impractical. This work proposes a novel sampling-free method for solving rare chance constrained optimization problems affected by uncertainties that follow general Gaussian mixture distributions. By integrating modern developments in large deviation theory with tools from convex analysis and bilevel optimization, we propose tractable formulations that can be solved by off-the-shelf solvers. Our formulations enjoy several advantages compared to classical methods: their size and complexity is independent of event rarity, they do not require linearity or convexity assumptions on system constraints, and under easily verifiable conditions, serve as safe conservative approximations or asymptotically exact reformulations of the true problem. Computational experiments on linear, nonlinear and PDE-constrained problems from applications in portfolio management, structural engineering and fluid dynamics illustrate the broad applicability of our method and its advantages over classical sampling-based approaches in terms of both accuracy and efficiency.

==> data/B0sample.txt <==
     x            y
-4.80312438e+00 -1.92804963e+00
-6.24239142e+00 -2.28980014e+00
-4.60636249e+00 -2.95566174e+00
-6.47929293e+00 -3.52234128e+00
-4.10827180e+00 -2.52532465e+00
-5.32991628e+00 -1.59161767e+00
-5.04129427e+00 -1.71971175e-01
-7.69036480e-01 -1.01025490e+00
-5.93605155e+00 -1.79401707e+00
-2.54270069e+00 -2.97771649e+00
-1.43685917e+00 -1.72646015e+00
-2.68026566e+00 -2.04233824e+00
-5.73498974e+00 -1.86672749e+00
-4.93402965e+00 -2.87671679e+00
-4.23525843e+00 -4.20133778e+00
-4.56616358e+00 -2.93380929e+00
-6.13705891e+00 -1.34192786e+00
-4.34327904e+00 -1.87518446e+00
-3.91583112e+00 -2.93579091e+00
-4.92464328e+00 -8.76058107e-01
-3.84891925e+00 -2.40215580e+00
-4.44380323e+00 -2.63171670e+00
-4.11587392e+00 -1.82290816e+00
-4.37714403e+00 -7.18610349e-01
-2.59326783e+00 -1.51625302e+00
-2.51778121e+00 -2.42899630e+00
-4.99405838e+00 -2.26063053e-01
-5.12215260e+00 -2.33085267e+00
-1.86238421e+00 -2.61540630e+00
-4.80883923e+00 -1.55516467e+00
-3.19990707e+00 -1.61236356e+00
-3.09663777e+00 -1.35865278e+00
-3.21618282e+00 -1.59489897e+00
-3.43870431e+00 -2.71567517e+00
-5.03601555e+00 -1.34085653e+00
-2.22874299e+00 -1.34669477e+00
-3.92719464e+00 -2.37609349e+00
-1.84520634e+00 -2.02925886e+00
-3.67675499e+00 -1.17587017e+00
-6.04086679e+00 -6.11095641e-01
-4.69373439e+00 -9.76743335e-01
-4.61854452e+00 -2.07163305e+00
-3.14053265e+00 -2.08406351e+00
-4.27975983e+00 -1.17691632e+00
-5.63026031e+00 -1.73155064e+00
-4.81078118e+00 -1.68584971e+00
-3.11390850e+00 -1.28618919e+00
-3.33555812e+00 -2.83177541e+00
-2.80970926e+00 -2.53804881e+00
-6.02001874e+00 -1.42154878e+00
-5.14240653e+00 -1.48445879e+00
-4.51902931e+00 -2.84393892e+00
-4.55177399e+00 -3.41732439e+00
-4.24398751e+00 -2.29280339e+00
-5.38864562e+00 -2.66467401e+00
-3.66955024e+00 -1.76082821e+00
-2.90708261e+00 -2.13455713e+00
-1.77693755e+00 -2.08128382e+00
-6.23059865e+00 -3.15610147e+00
-6.22105884e+00 -2.16197866e+00
-3.58089133e+00 -2.41584840e-01
-2.93644866e+00 -2.95411620e+00
-5.65768654e+00 -2.17957528e+00
-4.69048450e+00 -1.40089503e+00
-5.26859300e+00 -1.95110955e+00
-5.15689688e+00 -3.69061802e-01
-3.19684250e+00 -1.92108563e+00
-1.51849866e+00 -1.77740863e+00
-2.80575816e+00 -2.78657662e+00
-2.66025867e+00 -1.72150971e+00
-3.83184687e+00 -2.24321406e+00
-4.32625677e+00 -2.82055663e+00
-4.40178377e+00 -2.15005153e+00
-3.37889280e+00 -2.63906552e+00
-4.26330138e+00 -2.24032291e+00
-5.26780302e+00 -2.22593833e+00
-4.77946681e+00 -1.61970480e+00
-5.09075645e+00 -1.87820498e+00
-2.33033356e+00 -2.64486322e+00
-5.34030729e+00 -2.46156308e+00
-4.26843320e+00 -2.29448715e+00
-1.77004130e+00 -1.41879583e+00
-4.17173733e+00 -1.81396533e+00
-4.10479330e+00 -2.56999841e+00
-5.08264410e+00 -2.72274852e+00
-4.38061952e+00 -2.72933821e+00
-3.26284638e+00 -2.47729913e+00
-5.66113007e+00 -1.41256520e+00
-3.94163214e+00 -1.46382222e+00
-3.05296418e+00 -1.15241203e+00
-5.59411428e+00 -1.25788121e+00
-3.02411102e+00 -1.99525260e+00
-5.32550286e+00 -2.73753112e+00
-3.87846734e+00 -2.32640642e+00
-3.71448888e+00 -3.22805089e+00
-2.65654860e+00 -2.67938861e+00
-4.63708991e+00 -2.19644078e+00
-3.36278409e+00 -2.44642440e+00
-2.98428512e+00 -2.60925971e+00
-3.99539117e+00 -5.08176449e-01
-4.18187203e+00 -1.44394699e+00
-4.26006147e+00 -1.17774900e+00
-3.06106744e+00 -2.52139121e+00
-4.70724338e+00 -1.38736551e+00
-5.71896283e+00 -2.61416640e+00
-5.44422266e+00 -2.33977646e+00
-3.51666409e+00 -1.27651933e+00
-4.66861152e+00 -3.38348772e+00
-4.11301009e+00 -3.93654955e-01
-1.84112509e+00 -2.28785627e+00
-4.25083175e+00 -1.60970145e+00
-1.13181701e+00 -1.36310603e+00
-4.27104821e+00 -1.16108341e+00
-5.93236556e+00 -3.06300724e+00
-2.77730150e+00 -2.17663203e+00
-4.59468101e+00 -1.97469634e+00
-3.20311874e+00 -1.69901216e+00
-3.92938735e+00 -8.05458557e-01
-5.45224253e+00 -4.35466889e+00
-2.97739359e+00 -2.24818681e+00
-3.65735127e+00 -3.07969990e+00
-3.19799312e+00 -1.48842941e+00
-3.74522934e+00 -2.59298201e+00
-1.39641625e+00 -3.51248595e+00
-5.01051429e+00 -2.88606854e-02
-4.12838796e+00 -2.79979498e+00
-4.04594538e+00 -2.08081032e+00
-3.37092527e+00 -1.54716224e+00
-5.04169309e+00 -1.34714465e+00
-6.07424856e+00 -1.52222004e+00
-5.30948408e+00 -2.07309899e+00
-4.32686438e+00 -1.87334624e+00
-5.33622024e+00 -1.85352570e+00
-3.06198476e+00 -2.69936538e+00
-4.04233989e+00 -5.55089710e-01
-4.30577121e+00 -1.74158779e+00
-3.66309266e+00 -1.86692705e+00
-5.01521750e+00 -1.83251846e+00
-4.80512236e+00 -1.30977700e+00
-2.25087897e+00 -3.49414927e+00
-3.13657743e+00 -2.09855901e+00
-5.37327853e+00 -1.22322523e+00
-5.59675411e+00 -2.97901928e+00
-5.14745926e+00 -3.48817263e+00
-4.83328839e+00 -1.38344059e+00
-2.86076943e+00 -1.48234342e+00
-4.72293916e+00 -4.55342643e-01
-5.08620506e+00 -2.35071957e+00
-5.56418298e+00 -2.35382723e+00
-4.58688193e+00 -2.20394752e+00
-2.57638735e+00 -1.21491756e+00
-4.80705732e+00 -2.68117747e+00
-3.86202501e+00 -2.95306579e+00
-2.71859905e+00 -1.76606622e+00
-4.01434224e+00 -2.03381031e+00
-3.07513590e+00 -1.94768420e+00
-6.13339814e+00 -1.90429472e+00
-4.43306098e+00 -1.51508204e+00
-5.55389790e+00 -3.64954259e+00
-4.84973512e+00 -7.48975144e-01
-4.87309082e+00 -1.50026763e+00
-4.68333308e+00 -8.36655888e-01
-3.77659945e+00 -1.39649010e+00
-4.25715636e+00 -8.72078185e-01
-3.85839075e+00 -1.81131798e+00
-3.11732451e+00 -1.23310498e+00
-3.01324015e+00 -2.34957651e+00
-4.50475382e+00 -1.72543295e+00
-4.08137503e+00 -2.44820694e+00
-3.53526805e+00 -2.67484645e+00
-2.55675848e+00 -2.94436433e+00
-4.21195226e+00 -2.12155629e+00
-3.14943475e+00 -9.92906583e-01
-3.99817798e+00 -2.14118471e+00
-2.17541238e+00 -2.02139472e+00
-4.44087858e+00 -2.04269015e+00
-2.58381866e+00 -1.86573144e+00
-2.96719168e+00 -2.46461240e+00
-2.78741388e+00 -1.90365780e+00
-4.56285155e+00 -2.71553960e+00
-7.59554184e+00 -2.02544322e+00
-3.56920402e+00 -3.39638904e+00
-4.48057656e+00 -1.07845442e+00
-5.96327699e+00 -2.41240556e+00
-2.73148830e+00 -2.28484543e+00
-2.55022338e+00 -3.44639885e+00
-1.53552025e+00 -5.09008378e-01
-4.69750710e+00 -2.68983103e+00
-3.63375307e+00 -2.61127269e+00
-2.13598065e+00 -1.45097464e+00
-4.72079973e+00 -4.77939074e-01
-5.06704620e+00 -1.54455945e+00
-4.36936794e+00 -1.23072815e+00
-4.40793917e+00 -1.18721792e+00
-4.62267019e+00 -1.94470589e+00
-3.59536589e+00 -1.01052545e+00
-3.98200434e+00 -2.82629757e+00
-2.04160827e+00 -1.45301500e+00
-3.29391660e+00 -1.82963368e+00
-4.49607412e+00 -4.01156876e-01


==> data/reg_n30z1alpha0.0001.txt <==
# z = 1, alpha = 1.00e-04
# reg = 5.88228e+00
# u=  (0.000e+00, -7.733e-01)  (3.448e-02, -4.395e-01)  (6.897e-02, -5.484e-01)  (1.034e-01, -7.192e-01)  (1.379e-01, -9.589e-01)  (1.724e-01, -1.274e+00)  (2.069e-01, -1.665e+00)  (2.414e-01, -2.126e+00)  (2.759e-01, -2.636e+00)  (3.103e-01, -3.159e+00)  (3.448e-01, -3.638e+00)  (3.793e-01, -4.002e+00)  (4.138e-01, -4.172e+00)  (4.483e-01, -4.075e+00)  (4.828e-01, -3.659e+00)  (5.172e-01, -2.904e+00)  (5.517e-01, -1.822e+00)  (5.862e-01, -4.550e-01)  (6.207e-01, -5.977e+00)  (6.552e-01, -5.323e+00)  (6.897e-01, -4.857e+00)  (7.241e-01, -4.498e+00)  (7.586e-01, -4.206e+00)  (7.931e-01, -3.965e+00)  (8.276e-01, -3.765e+00)  (8.621e-01, -3.602e+00)  (8.966e-01, -3.473e+00)  (9.310e-01, -3.378e+00)  (9.655e-01, -3.315e+00)  (1.000e+00, -6.568e+00)  
# u= [ -7.733e-01,  -4.395e-01,  -5.484e-01,  -7.192e-01,  -9.589e-01,  -1.274e+00,  -1.665e+00,  -2.126e+00,  -2.636e+00,  -3.159e+00,  -3.638e+00,  -4.002e+00,  -4.172e+00,  -4.075e+00,  -3.659e+00,  -2.904e+00,  -1.822e+00,  -4.550e-01,  -5.977e+00,  -5.323e+00,  -4.857e+00,  -4.498e+00,  -4.206e+00,  -3.965e+00,  -3.765e+00,  -3.602e+00,  -3.473e+00,  -3.378e+00,  -3.315e+00, -6.568e+00 ]
       X        Y        Z
0.000e+00 0.000e+00 -7.733e-01
3.448e-02 0.000e+00 -6.635e-01
6.897e-02 0.000e+00 -6.116e-01
1.034e-01 0.000e+00 -5.777e-01
1.379e-01 0.000e+00 -5.448e-01
1.724e-01 0.000e+00 -5.049e-01
2.069e-01 0.000e+00 -4.545e-01
2.414e-01 0.000e+00 -3.919e-01
2.759e-01 0.000e+00 -3.169e-01
3.103e-01 0.000e+00 -2.300e-01
3.448e-01 0.000e+00 -1.327e-01
3.793e-01 0.000e+00 -2.669e-02
4.138e-01 0.000e+00 8.586e-02
4.483e-01 0.000e+00 2.027e-01
4.828e-01 0.000e+00 3.216e-01
5.172e-01 0.000e+00 4.405e-01
5.517e-01 0.000e+00 5.575e-01
5.862e-01 0.000e+00 6.712e-01
6.207e-01 0.000e+00 7.805e-01
6.552e-01 0.000e+00 8.844e-01
6.897e-01 0.000e+00 9.826e-01
7.241e-01 0.000e+00 1.075e+00
7.586e-01 0.000e+00 1.161e+00
7.931e-01 0.000e+00 1.241e+00
8.276e-01 0.000e+00 1.316e+00
8.621e-01 0.000e+00 1.385e+00
8.966e-01 0.000e+00 1.448e+00
9.310e-01 0.000e+00 1.506e+00
9.655e-01 0.000e+00 1.556e+00
1.000e+00 0.000e+00 1.592e+00
0.000e+00 3.448e-02 -4.395e-01
3.448e-02 3.448e-02 -5.450e-01
6.897e-02 3.448e-02 -5.751e-01
1.034e-01 3.448e-02 -5.723e-01
1.379e-01 3.448e-02 -5.493e-01
1.724e-01 3.448e-02 -5.098e-01
2.069e-01 3.448e-02 -4.548e-01
2.414e-01 3.448e-02 -3.848e-01
2.759e-01 3.448e-02 -3.008e-01
3.103e-01 3.448e-02 -2.042e-01
3.448e-01 3.448e-02 -9.698e-02
3.793e-01 3.448e-02 1.857e-02
4.138e-01 3.448e-02 1.400e-01
4.483e-01 3.448e-02 2.646e-01
4.828e-01 3.448e-02 3.901e-01
5.172e-01 3.448e-02 5.142e-01
5.517e-01 3.448e-02 6.351e-01
5.862e-01 3.448e-02 7.513e-01
6.207e-01 3.448e-02 8.617e-01
6.552e-01 3.448e-02 9.657e-01
6.897e-01 3.448e-02 1.063e+00
7.241e-01 3.448e-02 1.153e+00
7.586e-01 3.448e-02 1.237e+00
7.931e-01 3.448e-02 1.314e+00
8.276e-01 3.448e-02 1.385e+00
8.621e-01 3.448e-02 1.451e+00
8.966e-01 3.448e-02 1.511e+00
9.310e-01 3.448e-02 1.565e+00
9.655e-01 3.448e-02 1.611e+00
1.000e+00 3.448e-02 1.644e+00
0.000e+00 6.897e-02 -5.484e-01
3.448e-02 6.897e-02 -5.948e-01
6.897e-02 6.897e-02 -6.173e-01
1.034e-01 6.897e-02 -6.138e-01
1.379e-01 6.897e-02 -5.865e-01
1.724e-01 6.897e-02 -5.378e-01
2.069e-01 6.897e-02 -4.693e-01
2.414e-01 6.897e-02 -3.828e-01
2.759e-01 6.897e-02 -2.804e-01
3.103e-01 6.897e-02 -1.643e-01
3.448e-01 6.897e-02 -3.755e-02
3.793e-01 6.897e-02 9.695e-02
4.138e-01 6.897e-02 2.360e-01
4.483e-01 6.897e-02 3.764e-01
4.828e-01 6.897e-02 5.153e-01
5.172e-01 6.897e-02 6.503e-01
5.517e-01 6.897e-02 7.794e-01
5.862e-01 6.897e-02 9.012e-01
6.207e-01 6.897e-02 1.015e+00
6.552e-01 6.897e-02 1.119e+00
6.897e-01 6.897e-02 1.215e+00
7.241e-01 6.897e-02 1.303e+00
7.586e-01 6.897e-02 1.382e+00
7.931e-01 6.897e-02 1.454e+00
8.276e-01 6.897e-02 1.519e+00
8.621e-01 6.897e-02 1.577e+00
8.966e-01 6.897e-02 1.630e+00
9.310e-01 6.897e-02 1.677e+00
9.655e-01 6.897e-02 1.717e+00
1.000e+00 6.897e-02 1.745e+00
0.000e+00 1.034e-01 -7.192e-01
3.448e-02 1.034e-01 -7.383e-01
6.897e-02 1.034e-01 -7.394e-01
1.034e-01 1.034e-01 -7.176e-01
1.379e-01 1.034e-01 -6.714e-01
1.724e-01 1.034e-01 -6.013e-01
2.069e-01 1.034e-01 -5.085e-01
2.414e-01 1.034e-01 -3.952e-01
2.759e-01 1.034e-01 -2.642e-01
3.103e-01 1.034e-01 -1.188e-01
3.448e-01 1.034e-01 3.717e-02
3.793e-01 1.034e-01 1.997e-01
4.138e-01 1.034e-01 3.647e-01
4.483e-01 1.034e-01 5.284e-01
4.828e-01 1.034e-01 6.873e-01
5.172e-01 1.034e-01 8.386e-01
5.517e-01 1.034e-01 9.802e-01
5.862e-01 1.034e-01 1.111e+00
6.207e-01 1.034e-01 1.229e+00
6.552e-01 1.034e-01 1.335e+00
6.897e-01 1.034e-01 1.430e+00
7.241e-01 1.034e-01 1.513e+00
7.586e-01 1.034e-01 1.586e+00
7.931e-01 1.034e-01 1.650e+00
8.276e-01 1.034e-01 1.706e+00
8.621e-01 1.034e-01 1.755e+00
8.966e-01 1.034e-01 1.798e+00
9.310e-01 1.034e-01 1.834e+00
9.655e-01 1.034e-01 1.865e+00
1.000e+00 1.034e-01 1.886e+00
0.000e+00 1.379e-01 -9.589e-01
3.448e-02 1.379e-01 -9.572e-01
6.897e-02 1.379e-01 -9.332e-01
1.034e-01 1.379e-01 -8.839e-01
1.379e-01 1.379e-01 -8.079e-01
1.724e-01 1.379e-01 -7.051e-01
2.069e-01 1.379e-01 -5.772e-01
2.414e-01 1.379e-01 -4.266e-01
2.759e-01 1.379e-01 -2.569e-01
3.103e-01 1.379e-01 -7.256e-02
3.448e-01 1.379e-01 1.217e-01
3.793e-01 1.379e-01 3.206e-01
4.138e-01 1.379e-01 5.192e-01
4.483e-01 1.379e-01 7.129e-01
4.828e-01 1.379e-01 8.974e-01
5.172e-01 1.379e-01 1.070e+00
5.517e-01 1.379e-01 1.227e+00
5.862e-01 1.379e-01 1.368e+00
6.207e-01 1.379e-01 1.493e+00
6.552e-01 1.379e-01 1.601e+00
6.897e-01 1.379e-01 1.694e+00
7.241e-01 1.379e-01 1.772e+00
7.586e-01 1.379e-01 1.838e+00
7.931e-01 1.379e-01 1.892e+00
8.276e-01 1.379e-01 1.937e+00
8.621e-01 1.379e-01 1.973e+00
8.966e-01 1.379e-01 2.002e+00
9.310e-01 1.379e-01 2.026e+00
9.655e-01 1.379e-01 2.044e+00
1.000e+00 1.379e-01 2.055e+00
0.000e+00 1.724e-01 -1.274e+00
3.448e-02 1.724e-01 -1.248e+00
6.897e-02 1.724e-01 -1.193e+00
1.034e-01 1.724e-01 -1.108e+00
1.379e-01 1.724e-01 -9.930e-01
1.724e-01 1.724e-01 -8.477e-01
2.069e-01 1.724e-01 -6.746e-01
2.414e-01 1.724e-01 -4.771e-01
2.759e-01 1.724e-01 -2.597e-01
3.103e-01 1.724e-01 -2.782e-02
3.448e-01 1.724e-01 2.125e-01
3.793e-01 1.724e-01 4.549e-01
4.138e-01 1.724e-01 6.934e-01
4.483e-01 1.724e-01 9.223e-01
4.828e-01 1.724e-01 1.137e+00
5.172e-01 1.724e-01 1.333e+00
5.517e-01 1.724e-01 1.509e+00
5.862e-01 1.724e-01 1.663e+00
6.207e-01 1.724e-01 1.794e+00
6.552e-01 1.724e-01 1.904e+00
6.897e-01 1.724e-01 1.994e+00
7.241e-01 1.724e-01 2.066e+00
7.586e-01 1.724e-01 2.121e+00
7.931e-01 1.724e-01 2.163e+00
8.276e-01 1.724e-01 2.194e+00
8.621e-01 1.724e-01 2.215e+00
8.966e-01 1.724e-01 2.228e+00
9.310e-01 1.724e-01 2.235e+00
9.655e-01 1.724e-01 2.238e+00
1.000e+00 1.724e-01 2.238e+00
0.000e+00 2.069e-01 -1.665e+00
3.448e-02 2.069e-01 -1.606e+00
6.897e-02 2.069e-01 -1.512e+00
1.034e-01 2.069e-01 -1.383e+00
1.379e-01 2.069e-01 -1.220e+00
1.724e-01 2.069e-01 -1.023e+00
2.069e-01 2.069e-01 -7.960e-01
2.414e-01 2.069e-01 -5.435e-01
2.759e-01 2.069e-01 -2.709e-01
3.103e-01 2.069e-01 1.512e-02
3.448e-01 2.069e-01 3.074e-01
3.793e-01 2.069e-01 5.984e-01
4.138e-01 2.069e-01 8.809e-01
4.483e-01 2.069e-01 1.148e+00
4.828e-01 2.069e-01 1.395e+00
5.172e-01 2.069e-01 1.617e+00
5.517e-01 2.069e-01 1.812e+00
5.862e-01 2.069e-01 1.978e+00
6.207e-01 2.069e-01 2.116e+00
6.552e-01 2.069e-01 2.226e+00
6.897e-01 2.069e-01 2.312e+00
7.241e-01 2.069e-01 2.375e+00
7.586e-01 2.069e-01 2.418e+00
7.931e-01 2.069e-01 2.445e+00
8.276e-01 2.069e-01 2.459e+00
8.621e-01 2.069e-01 2.462e+00
8.966e-01 2.069e-01 2.456e+00
9.310e-01 2.069e-01 2.445e+00
9.655e-01 2.069e-01 2.431e+00
1.000e+00 2.069e-01 2.418e+00
0.000e+00 2.414e-01 -2.126e+00
3.448e-02 2.414e-01 -2.022e+00
6.897e-02 2.414e-01 -1.878e+00
1.034e-01 2.414e-01 -1.695e+00
1.379e-01 2.414e-01 -1.475e+00
1.724e-01 2.414e-01 -1.219e+00
2.069e-01 2.414e-01 -9.323e-01
2.414e-01 2.414e-01 -6.194e-01
2.759e-01 2.414e-01 -2.871e-01
3.103e-01 2.414e-01 5.685e-02
3.448e-01 2.414e-01 4.041e-01
3.793e-01 2.414e-01 7.459e-01
4.138e-01 2.414e-01 1.074e+00
4.483e-01 2.414e-01 1.381e+00
4.828e-01 2.414e-01 1.660e+00
5.172e-01 2.414e-01 1.908e+00
5.517e-01 2.414e-01 2.120e+00
5.862e-01 2.414e-01 2.297e+00
6.207e-01 2.414e-01 2.439e+00
6.552e-01 2.414e-01 2.548e+00
6.897e-01 2.414e-01 2.626e+00
7.241e-01 2.414e-01 2.677e+00
7.586e-01 2.414e-01 2.706e+00
7.931e-01 2.414e-01 2.715e+00
8.276e-01 2.414e-01 2.710e+00
8.621e-01 2.414e-01 2.692e+00
8.966e-01 2.414e-01 2.666e+00
9.310e-01 2.414e-01 2.634e+00
9.655e-01 2.414e-01 2.601e+00
1.000e+00 2.414e-01 2.574e+00
0.000e+00 2.759e-01 -2.636e+00
3.448e-02 2.759e-01 -2.473e+00
6.897e-02 2.759e-01 -2.269e+00
1.034e-01 2.759e-01 -2.024e+00
1.379e-01 2.759e-01 -1.740e+00
1.724e-01 2.759e-01 -1.422e+00
2.069e-01 2.759e-01 -1.072e+00
2.414e-01 2.759e-01 -6.971e-01
2.759e-01 2.759e-01 -3.045e-01
3.103e-01 2.759e-01 9.730e-02
3.448e-01 2.759e-01 4.987e-01
3.793e-01 2.759e-01 8.900e-01
4.138e-01 2.759e-01 1.262e+00
4.483e-01 2.759e-01 1.606e+00
4.828e-01 2.759e-01 1.915e+00
5.172e-01 2.759e-01 2.185e+00
5.517e-01 2.759e-01 2.412e+00
5.862e-01 2.759e-01 2.597e+00
6.207e-01 2.759e-01 2.740e+00
6.552e-01 2.759e-01 2.843e+00
6.897e-01 2.759e-01 2.911e+00
7.241e-01 2.759e-01 2.948e+00
7.586e-01 2.759e-01 2.958e+00
7.931e-01 2.759e-01 2.948e+00
8.276e-01 2.759e-01 2.921e+00
8.621e-01 2.759e-01 2.881e+00
8.966e-01 2.759e-01 2.832e+00
9.310e-01 2.759e-01 2.779e+00
9.655e-01 2.759e-01 2.726e+00
1.000e+00 2.759e-01 2.684e+00
0.000e+00 3.103e-01 -3.159e+00
3.448e-02 3.103e-01 -2.925e+00
6.897e-02 3.103e-01 -2.651e+00
1.034e-01 3.103e-01 -2.340e+00
1.379e-01 3.103e-01 -1.993e+00
1.724e-01 3.103e-01 -1.612e+00
2.069e-01 3.103e-01 -1.202e+00
2.414e-01 3.103e-01 -7.690e-01
2.759e-01 3.103e-01 -3.206e-01
3.103e-01 3.103e-01 1.340e-01
3.448e-01 3.103e-01 5.842e-01
3.793e-01 3.103e-01 1.019e+00
4.138e-01 3.103e-01 1.429e+00
4.483e-01 3.103e-01 1.805e+00
4.828e-01 3.103e-01 2.139e+00
5.172e-01 3.103e-01 2.426e+00
5.517e-01 3.103e-01 2.663e+00
5.862e-01 3.103e-01 2.850e+00
6.207e-01 3.103e-01 2.989e+00
6.552e-01 3.103e-01 3.083e+00
6.897e-01 3.103e-01 3.137e+00
7.241e-01 3.103e-01 3.156e+00
7.586e-01 3.103e-01 3.147e+00
7.931e-01 3.103e-01 3.114e+00
8.276e-01 3.103e-01 3.064e+00
8.621e-01 3.103e-01 3.001e+00
8.966e-01 3.103e-01 2.930e+00
9.310e-01 3.103e-01 2.854e+00
9.655e-01 3.103e-01 2.782e+00
1.000e+00 3.103e-01 2.726e+00
0.000e+00 3.448e-01 -3.638e+00
3.448e-02 3.448e-01 -3.326e+00
6.897e-02 3.448e-01 -2.983e+00
1.034e-01 3.448e-01 -2.610e+00
1.379e-01 3.448e-01 -2.205e+00
1.724e-01 3.448e-01 -1.772e+00
2.069e-01 3.448e-01 -1.312e+00
2.414e-01 3.448e-01 -8.311e-01
2.759e-01 3.448e-01 -3.373e-01
3.103e-01 3.448e-01 1.596e-01
3.448e-01 3.448e-01 6.486e-01
3.793e-01 3.448e-01 1.118e+00
4.138e-01 3.448e-01 1.557e+00
4.483e-01 3.448e-01 1.955e+00
4.828e-01 3.448e-01 2.305e+00
5.172e-01 3.448e-01 2.601e+00
5.517e-01 3.448e-01 2.841e+00
5.862e-01 3.448e-01 3.024e+00
6.207e-01 3.448e-01 3.154e+00
6.552e-01 3.448e-01 3.234e+00
6.897e-01 3.448e-01 3.271e+00
7.241e-01 3.448e-01 3.270e+00
7.586e-01 3.448e-01 3.239e+00
7.931e-01 3.448e-01 3.184e+00
8.276e-01 3.448e-01 3.110e+00
8.621e-01 3.448e-01 3.025e+00
8.966e-01 3.448e-01 2.931e+00
9.310e-01 3.448e-01 2.836e+00
9.655e-01 3.448e-01 2.745e+00
1.000e+00 3.448e-01 2.676e+00
0.000e+00 3.793e-01 -4.002e+00
3.448e-02 3.793e-01 -3.619e+00
6.897e-02 3.793e-01 -3.219e+00
1.034e-01 3.793e-01 -2.799e+00
1.379e-01 3.793e-01 -2.357e+00
1.724e-01 3.793e-01 -1.889e+00
2.069e-01 3.793e-01 -1.397e+00
2.414e-01 3.793e-01 -8.866e-01
2.759e-01 3.793e-01 -3.641e-01
3.103e-01 3.793e-01 1.596e-01
3.448e-01 3.793e-01 6.726e-01
3.793e-01 3.793e-01 1.162e+00
4.138e-01 3.793e-01 1.617e+00
4.483e-01 3.793e-01 2.025e+00
4.828e-01 3.793e-01 2.380e+00
5.172e-01 3.793e-01 2.675e+00
5.517e-01 3.793e-01 2.910e+00
5.862e-01 3.793e-01 3.083e+00
6.207e-01 3.793e-01 3.198e+00
6.552e-01 3.793e-01 3.260e+00
6.897e-01 3.793e-01 3.277e+00
7.241e-01 3.793e-01 3.255e+00
7.586e-01 3.793e-01 3.201e+00
7.931e-01 3.793e-01 3.124e+00
8.276e-01 3.793e-01 3.029e+00
8.621e-01 3.793e-01 2.924e+00
8.966e-01 3.793e-01 2.812e+00
9.310e-01 3.793e-01 2.699e+00
9.655e-01 3.793e-01 2.594e+00
1.000e+00 3.793e-01 2.516e+00
0.000e+00 4.138e-01 -4.172e+00
3.448e-02 4.138e-01 -3.742e+00
6.897e-02 4.138e-01 -3.318e+00
1.034e-01 4.138e-01 -2.887e+00
1.379e-01 4.138e-01 -2.438e+00
1.724e-01 4.138e-01 -1.966e+00
2.069e-01 4.138e-01 -1.469e+00
2.414e-01 4.138e-01 -9.510e-01
2.759e-01 4.138e-01 -4.208e-01
3.103e-01 4.138e-01 1.101e-01
3.448e-01 4.138e-01 6.287e-01
3.793e-01 4.138e-01 1.121e+00
4.138e-01 4.138e-01 1.575e+00
4.483e-01 4.138e-01 1.980e+00
4.828e-01 4.138e-01 2.327e+00
5.172e-01 4.138e-01 2.610e+00
5.517e-01 4.138e-01 2.829e+00
5.862e-01 4.138e-01 2.985e+00
6.207e-01 4.138e-01 3.080e+00
6.552e-01 4.138e-01 3.122e+00
6.897e-01 4.138e-01 3.117e+00
7.241e-01 4.138e-01 3.074e+00
7.586e-01 4.138e-01 3.001e+00
7.931e-01 4.138e-01 2.905e+00
8.276e-01 4.138e-01 2.794e+00
8.621e-01 4.138e-01 2.673e+00
8.966e-01 4.138e-01 2.549e+00
9.310e-01 4.138e-01 2.425e+00
9.655e-01 4.138e-01 2.312e+00
1.000e+00 4.138e-01 2.227e+00
0.000e+00 4.483e-01 -4.075e+00
3.448e-02 4.483e-01 -3.655e+00
6.897e-02 4.483e-01 -3.267e+00
1.034e-01 4.483e-01 -2.880e+00
1.379e-01 4.483e-01 -2.471e+00
1.724e-01 4.483e-01 -2.029e+00
2.069e-01 4.483e-01 -1.555e+00
2.414e-01 4.483e-01 -1.055e+00
2.759e-01 4.483e-01 -5.398e-01
3.103e-01 4.483e-01 -2.294e-02
3.448e-01 4.483e-01 4.808e-01
3.793e-01 4.483e-01 9.570e-01
4.138e-01 4.483e-01 1.393e+00
4.483e-01 4.483e-01 1.776e+00
4.828e-01 4.483e-01 2.101e+00
5.172e-01 4.483e-01 2.361e+00
5.517e-01 4.483e-01 2.556e+00
5.862e-01 4.483e-01 2.688e+00
6.207e-01 4.483e-01 2.760e+00
6.552e-01 4.483e-01 2.781e+00
6.897e-01 4.483e-01 2.756e+00
7.241e-01 4.483e-01 2.696e+00
7.586e-01 4.483e-01 2.609e+00
7.931e-01 4.483e-01 2.501e+00
8.276e-01 4.483e-01 2.381e+00
8.621e-01 4.483e-01 2.254e+00
8.966e-01 4.483e-01 2.126e+00
9.310e-01 4.483e-01 2.001e+00
9.655e-01 4.483e-01 1.887e+00
1.000e+00 4.483e-01 1.802e+00
0.000e+00 4.828e-01 -3.659e+00
3.448e-02 4.828e-01 -3.363e+00
6.897e-02 4.828e-01 -3.114e+00
1.034e-01 4.828e-01 -2.841e+00
1.379e-01 4.828e-01 -2.515e+00
1.724e-01 4.828e-01 -2.134e+00
2.069e-01 4.828e-01 -1.706e+00
2.414e-01 4.828e-01 -1.244e+00
2.759e-01 4.828e-01 -7.644e-01
3.103e-01 4.828e-01 -2.829e-01
3.448e-01 4.828e-01 1.846e-01
3.793e-01 4.828e-01 6.236e-01
4.138e-01 4.828e-01 1.021e+00
4.483e-01 4.828e-01 1.367e+00
4.828e-01 4.828e-01 1.655e+00
5.172e-01 4.828e-01 1.881e+00
5.517e-01 4.828e-01 2.045e+00
5.862e-01 4.828e-01 2.149e+00
6.207e-01 4.828e-01 2.199e+00
6.552e-01 4.828e-01 2.201e+00
6.897e-01 4.828e-01 2.163e+00
7.241e-01 4.828e-01 2.095e+00
7.586e-01 4.828e-01 2.003e+00
7.931e-01 4.828e-01 1.895e+00
8.276e-01 4.828e-01 1.778e+00
8.621e-01 4.828e-01 1.657e+00
8.966e-01 4.828e-01 1.537e+00
9.310e-01 4.828e-01 1.421e+00
9.655e-01 4.828e-01 1.317e+00
1.000e+00 4.828e-01 1.240e+00
0.000e+00 5.172e-01 -2.904e+00
3.448e-02 5.172e-01 -2.984e+00
6.897e-02 5.172e-01 -3.013e+00
1.034e-01 5.172e-01 -2.904e+00
1.379e-01 5.172e-01 -2.674e+00
1.724e-01 5.172e-01 -2.357e+00
2.069e-01 5.172e-01 -1.982e+00
2.414e-01 5.172e-01 -1.571e+00
2.759e-01 5.172e-01 -1.144e+00
3.103e-01 5.172e-01 -7.194e-01
3.448e-01 5.172e-01 -3.106e-01
3.793e-01 5.172e-01 6.893e-02
4.138e-01 5.172e-01 4.086e-01
4.483e-01 5.172e-01 7.003e-01
4.828e-01 5.172e-01 9.389e-01
5.172e-01 5.172e-01 1.122e+00
5.517e-01 5.172e-01 1.252e+00
5.862e-01 5.172e-01 1.330e+00
6.207e-01 5.172e-01 1.362e+00
6.552e-01 5.172e-01 1.356e+00
6.897e-01 5.172e-01 1.317e+00
7.241e-01 5.172e-01 1.254e+00
7.586e-01 5.172e-01 1.174e+00
7.931e-01 5.172e-01 1.082e+00
8.276e-01 5.172e-01 9.843e-01
8.621e-01 5.172e-01 8.850e-01
8.966e-01 5.172e-01 7.876e-01
9.310e-01 5.172e-01 6.953e-01
9.655e-01 5.172e-01 6.129e-01
1.000e+00 5.172e-01 5.528e-01
0.000e+00 5.517e-01 -1.822e+00
3.448e-02 5.517e-01 -2.940e+00
6.897e-02 5.517e-01 -3.294e+00
1.034e-01 5.517e-01 -3.264e+00
1.379e-01 5.517e-01 -3.059e+00
1.724e-01 5.517e-01 -2.768e+00
2.069e-01 5.517e-01 -2.435e+00
2.414e-01 5.517e-01 -2.084e+00
2.759e-01 5.517e-01 -1.731e+00
3.103e-01 5.517e-01 -1.387e+00
3.448e-01 5.517e-01 -1.062e+00
3.793e-01 5.517e-01 -7.658e-01
4.138e-01 5.517e-01 -5.040e-01
4.483e-01 5.517e-01 -2.811e-01
4.828e-01 5.517e-01 -9.988e-02
5.172e-01 5.517e-01 3.950e-02
5.517e-01 5.517e-01 1.386e-01
5.862e-01 5.517e-01 2.007e-01
6.207e-01 5.517e-01 2.302e-01
6.552e-01 5.517e-01 2.325e-01
6.897e-01 5.517e-01 2.130e-01
7.241e-01 5.517e-01 1.771e-01
7.586e-01 5.517e-01 1.298e-01
7.931e-01 5.517e-01 7.541e-02
8.276e-01 5.517e-01 1.743e-02
8.621e-01 5.517e-01 -4.137e-02
8.966e-01 5.517e-01 -9.883e-02
9.310e-01 5.517e-01 -1.530e-01
9.655e-01 5.517e-01 -2.011e-01
1.000e+00 5.517e-01 -2.361e-01
0.000e+00 5.862e-01 -4.679e-01
3.448e-02 5.862e-01 -4.604e+00
6.897e-02 5.862e-01 -4.395e+00
1.034e-01 5.862e-01 -4.021e+00
1.379e-01 5.862e-01 -3.681e+00
1.724e-01 5.862e-01 -3.373e+00
2.069e-01 5.862e-01 -3.088e+00
2.414e-01 5.862e-01 -2.822e+00
2.759e-01 5.862e-01 -2.575e+00
3.103e-01 5.862e-01 -2.347e+00
3.448e-01 5.862e-01 -2.138e+00
3.793e-01 5.862e-01 -1.949e+00
4.138e-01 5.862e-01 -1.782e+00
4.483e-01 5.862e-01 -1.635e+00
4.828e-01 5.862e-01 -1.510e+00
5.172e-01 5.862e-01 -1.406e+00
5.517e-01 5.862e-01 -1.320e+00
5.862e-01 5.862e-01 -1.252e+00
6.207e-01 5.862e-01 -1.198e+00
6.552e-01 5.862e-01 -1.158e+00
6.897e-01 5.862e-01 -1.129e+00
7.241e-01 5.862e-01 -1.108e+00
7.586e-01 5.862e-01 -1.095e+00
7.931e-01 5.862e-01 -1.086e+00
8.276e-01 5.862e-01 -1.082e+00
8.621e-01 5.862e-01 -1.081e+00
8.966e-01 5.862e-01 -1.082e+00
9.310e-01 5.862e-01 -1.084e+00
9.655e-01 5.862e-01 -1.086e+00
1.000e+00 5.862e-01 -1.089e+00
0.000e+00 6.207e-01 -5.960e+00
3.448e-02 6.207e-01 -4.962e+00
6.897e-02 6.207e-01 -4.450e+00
1.034e-01 6.207e-01 -4.052e+00
1.379e-01 6.207e-01 -3.710e+00
1.724e-01 6.207e-01 -3.405e+00
2.069e-01 6.207e-01 -3.125e+00
2.414e-01 6.207e-01 -2.867e+00
2.759e-01 6.207e-01 -2.627e+00
3.103e-01 6.207e-01 -2.406e+00
3.448e-01 6.207e-01 -2.203e+00
3.793e-01 6.207e-01 -2.020e+00
4.138e-01 6.207e-01 -1.857e+00
4.483e-01 6.207e-01 -1.714e+00
4.828e-01 6.207e-01 -1.591e+00
5.172e-01 6.207e-01 -1.486e+00
5.517e-01 6.207e-01 -1.399e+00
5.862e-01 6.207e-01 -1.329e+00
6.207e-01 6.207e-01 -1.273e+00
6.552e-01 6.207e-01 -1.229e+00
6.897e-01 6.207e-01 -1.196e+00
7.241e-01 6.207e-01 -1.171e+00
7.586e-01 6.207e-01 -1.153e+00
7.931e-01 6.207e-01 -1.141e+00
8.276e-01 6.207e-01 -1.133e+00
8.621e-01 6.207e-01 -1.129e+00
8.966e-01 6.207e-01 -1.126e+00
9.310e-01 6.207e-01 -1.126e+00
9.655e-01 6.207e-01 -1.126e+00
1.000e+00 6.207e-01 -1.127e+00
0.000e+00 6.552e-01 -5.323e+00
3.448e-02 6.552e-01 -4.809e+00
6.897e-02 6.552e-01 -4.383e+00
1.034e-01 6.552e-01 -4.022e+00
1.379e-01 6.552e-01 -3.704e+00
1.724e-01 6.552e-01 -3.416e+00
2.069e-01 6.552e-01 -3.150e+00
2.414e-01 6.552e-01 -2.904e+00
2.759e-01 6.552e-01 -2.674e+00
3.103e-01 6.552e-01 -2.461e+00
3.448e-01 6.552e-01 -2.266e+00
3.793e-01 6.552e-01 -2.089e+00
4.138e-01 6.552e-01 -1.931e+00
4.483e-01 6.552e-01 -1.791e+00
4.828e-01 6.552e-01 -1.669e+00
5.172e-01 6.552e-01 -1.565e+00
5.517e-01 6.552e-01 -1.477e+00
5.862e-01 6.552e-01 -1.405e+00
6.207e-01 6.552e-01 -1.346e+00
6.552e-01 6.552e-01 -1.299e+00
6.897e-01 6.552e-01 -1.262e+00
7.241e-01 6.552e-01 -1.233e+00
7.586e-01 6.552e-01 -1.212e+00
7.931e-01 6.552e-01 -1.196e+00
8.276e-01 6.552e-01 -1.184e+00
8.621e-01 6.552e-01 -1.176e+00
8.966e-01 6.552e-01 -1.171e+00
9.310e-01 6.552e-01 -1.168e+00
9.655e-01 6.552e-01 -1.166e+00
1.000e+00 6.552e-01 -1.166e+00
0.000e+00 6.897e-01 -4.857e+00
3.448e-02 6.897e-01 -4.555e+00
6.897e-02 6.897e-01 -4.243e+00
1.034e-01 6.897e-01 -3.947e+00
1.379e-01 6.897e-01 -3.670e+00
1.724e-01 6.897e-01 -3.409e+00
2.069e-01 6.897e-01 -3.164e+00
2.414e-01 6.897e-01 -2.933e+00
2.759e-01 6.897e-01 -2.716e+00
3.103e-01 6.897e-01 -2.514e+00
3.448e-01 6.897e-01 -2.327e+00
3.793e-01 6.897e-01 -2.156e+00
4.138e-01 6.897e-01 -2.002e+00
4.483e-01 6.897e-01 -1.865e+00
4.828e-01 6.897e-01 -1.745e+00
5.172e-01 6.897e-01 -1.641e+00
5.517e-01 6.897e-01 -1.553e+00
5.862e-01 6.897e-01 -1.478e+00
6.207e-01 6.897e-01 -1.417e+00
6.552e-01 6.897e-01 -1.366e+00
6.897e-01 6.897e-01 -1.326e+00
7.241e-01 6.897e-01 -1.293e+00
7.586e-01 6.897e-01 -1.268e+00
7.931e-01 6.897e-01 -1.248e+00
8.276e-01 6.897e-01 -1.234e+00
8.621e-01 6.897e-01 -1.223e+00
8.966e-01 6.897e-01 -1.215e+00
9.310e-01 6.897e-01 -1.209e+00
9.655e-01 6.897e-01 -1.206e+00
1.000e+00 6.897e-01 -1.205e+00
0.000e+00 7.241e-01 -4.498e+00
3.448e-02 7.241e-01 -4.307e+00
6.897e-02 7.241e-01 -4.084e+00
1.034e-01 7.241e-01 -3.851e+00
1.379e-01 7.241e-01 -3.619e+00
1.724e-01 7.241e-01 -3.391e+00
2.069e-01 7.241e-01 -3.169e+00
2.414e-01 7.241e-01 -2.957e+00
2.759e-01 7.241e-01 -2.754e+00
3.103e-01 7.241e-01 -2.562e+00
3.448e-01 7.241e-01 -2.384e+00
3.793e-01 7.241e-01 -2.220e+00
4.138e-01 7.241e-01 -2.071e+00
4.483e-01 7.241e-01 -1.937e+00
4.828e-01 7.241e-01 -1.818e+00
5.172e-01 7.241e-01 -1.715e+00
5.517e-01 7.241e-01 -1.625e+00
5.862e-01 7.241e-01 -1.549e+00
6.207e-01 7.241e-01 -1.485e+00
6.552e-01 7.241e-01 -1.431e+00
6.897e-01 7.241e-01 -1.387e+00
7.241e-01 7.241e-01 -1.351e+00
7.586e-01 7.241e-01 -1.322e+00
7.931e-01 7.241e-01 -1.299e+00
8.276e-01 7.241e-01 -1.281e+00
8.621e-01 7.241e-01 -1.267e+00
8.966e-01 7.241e-01 -1.257e+00
9.310e-01 7.241e-01 -1.249e+00
9.655e-01 7.241e-01 -1.245e+00
1.000e+00 7.241e-01 -1.242e+00
0.000e+00 7.586e-01 -4.206e+00
3.448e-02 7.586e-01 -4.087e+00
6.897e-02 7.586e-01 -3.932e+00
1.034e-01 7.586e-01 -3.754e+00
1.379e-01 7.586e-01 -3.564e+00
1.724e-01 7.586e-01 -3.368e+00
2.069e-01 7.586e-01 -3.171e+00
2.414e-01 7.586e-01 -2.977e+00
2.759e-01 7.586e-01 -2.788e+00
3.103e-01 7.586e-01 -2.608e+00
3.448e-01 7.586e-01 -2.438e+00
3.793e-01 7.586e-01 -2.280e+00
4.138e-01 7.586e-01 -2.135e+00
4.483e-01 7.586e-01 -2.004e+00
4.828e-01 7.586e-01 -1.887e+00
5.172e-01 7.586e-01 -1.784e+00
5.517e-01 7.586e-01 -1.693e+00
5.862e-01 7.586e-01 -1.615e+00
6.207e-01 7.586e-01 -1.549e+00
6.552e-01 7.586e-01 -1.492e+00
6.897e-01 7.586e-01 -1.445e+00
7.241e-01 7.586e-01 -1.406e+00
7.586e-01 7.586e-01 -1.373e+00
7.931e-01 7.586e-01 -1.347e+00
8.276e-01 7.586e-01 -1.326e+00
8.621e-01 7.586e-01 -1.309e+00
8.966e-01 7.586e-01 -1.296e+00
9.310e-01 7.586e-01 -1.287e+00
9.655e-01 7.586e-01 -1.281e+00
1.000e+00 7.586e-01 -1.278e+00
0.000e+00 7.931e-01 -3.965e+00
3.448e-02 7.931e-01 -3.901e+00
6.897e-02 7.931e-01 -3.801e+00
1.034e-01 7.931e-01 -3.670e+00
1.379e-01 7.931e-01 -3.517e+00
1.724e-01 7.931e-01 -3.349e+00
2.069e-01 7.931e-01 -3.174e+00
2.414e-01 7.931e-01 -2.996e+00
2.759e-01 7.931e-01 -2.820e+00
3.103e-01 7.931e-01 -2.650e+00
3.448e-01 7.931e-01 -2.488e+00
3.793e-01 7.931e-01 -2.336e+00
4.138e-01 7.931e-01 -2.195e+00
4.483e-01 7.931e-01 -2.067e+00
4.828e-01 7.931e-01 -1.951e+00
5.172e-01 7.931e-01 -1.848e+00
5.517e-01 7.931e-01 -1.756e+00
5.862e-01 7.931e-01 -1.677e+00
6.207e-01 7.931e-01 -1.608e+00
6.552e-01 7.931e-01 -1.549e+00
6.897e-01 7.931e-01 -1.498e+00
7.241e-01 7.931e-01 -1.456e+00
7.586e-01 7.931e-01 -1.420e+00
7.931e-01 7.931e-01 -1.391e+00
8.276e-01 7.931e-01 -1.367e+00
8.621e-01 7.931e-01 -1.348e+00
8.966e-01 7.931e-01 -1.333e+00
9.310e-01 7.931e-01 -1.322e+00
9.655e-01 7.931e-01 -1.315e+00
1.000e+00 7.931e-01 -1.311e+00
0.000e+00 8.276e-01 -3.765e+00
3.448e-02 8.276e-01 -3.754e+00
6.897e-02 8.276e-01 -3.701e+00
1.034e-01 8.276e-01 -3.609e+00
1.379e-01 8.276e-01 -3.485e+00
1.724e-01 8.276e-01 -3.339e+00
2.069e-01 8.276e-01 -3.180e+00
2.414e-01 8.276e-01 -3.016e+00
2.759e-01 8.276e-01 -2.851e+00
3.103e-01 8.276e-01 -2.689e+00
3.448e-01 8.276e-01 -2.533e+00
3.793e-01 8.276e-01 -2.386e+00
4.138e-01 8.276e-01 -2.249e+00
4.483e-01 8.276e-01 -2.123e+00
4.828e-01 8.276e-01 -2.008e+00
5.172e-01 8.276e-01 -1.905e+00
5.517e-01 8.276e-01 -1.813e+00
5.862e-01 8.276e-01 -1.732e+00
6.207e-01 8.276e-01 -1.661e+00
6.552e-01 8.276e-01 -1.599e+00
6.897e-01 8.276e-01 -1.546e+00
7.241e-01 8.276e-01 -1.500e+00
7.586e-01 8.276e-01 -1.462e+00
7.931e-01 8.276e-01 -1.430e+00
8.276e-01 8.276e-01 -1.403e+00
8.621e-01 8.276e-01 -1.382e+00
8.966e-01 8.276e-01 -1.365e+00
9.310e-01 8.276e-01 -1.353e+00
9.655e-01 8.276e-01 -1.345e+00
1.000e+00 8.276e-01 -1.341e+00
0.000e+00 8.621e-01 -3.602e+00
3.448e-02 8.621e-01 -3.650e+00
6.897e-02 8.621e-01 -3.643e+00
1.034e-01 8.621e-01 -3.580e+00
1.379e-01 8.621e-01 -3.475e+00
1.724e-01 8.621e-01 -3.343e+00
2.069e-01 8.621e-01 -3.194e+00
2.414e-01 8.621e-01 -3.038e+00
2.759e-01 8.621e-01 -2.880e+00
3.103e-01 8.621e-01 -2.725e+00
3.448e-01 8.621e-01 -2.574e+00
3.793e-01 8.621e-01 -2.431e+00
4.138e-01 8.621e-01 -2.297e+00
4.483e-01 8.621e-01 -2.172e+00
4.828e-01 8.621e-01 -2.058e+00
5.172e-01 8.621e-01 -1.955e+00
5.517e-01 8.621e-01 -1.862e+00
5.862e-01 8.621e-01 -1.780e+00
6.207e-01 8.621e-01 -1.707e+00
6.552e-01 8.621e-01 -1.643e+00
6.897e-01 8.621e-01 -1.587e+00
7.241e-01 8.621e-01 -1.539e+00
7.586e-01 8.621e-01 -1.498e+00
7.931e-01 8.621e-01 -1.464e+00
8.276e-01 8.621e-01 -1.435e+00
8.621e-01 8.621e-01 -1.412e+00
8.966e-01 8.621e-01 -1.394e+00
9.310e-01 8.621e-01 -1.380e+00
9.655e-01 8.621e-01 -1.371e+00
1.000e+00 8.621e-01 -1.366e+00
0.000e+00 8.966e-01 -3.474e+00
3.448e-02 8.966e-01 -3.606e+00
6.897e-02 8.966e-01 -3.641e+00
1.034e-01 8.966e-01 -3.593e+00
1.379e-01 8.966e-01 -3.492e+00
1.724e-01 8.966e-01 -3.361e+00
2.069e-01 8.966e-01 -3.215e+00
2.414e-01 8.966e-01 -3.063e+00
2.759e-01 8.966e-01 -2.908e+00
3.103e-01 8.966e-01 -2.756e+00
3.448e-01 8.966e-01 -2.609e+00
3.793e-01 8.966e-01 -2.469e+00
4.138e-01 8.966e-01 -2.337e+00
4.483e-01 8.966e-01 -2.214e+00
4.828e-01 8.966e-01 -2.100e+00
5.172e-01 8.966e-01 -1.997e+00
5.517e-01 8.966e-01 -1.903e+00
5.862e-01 8.966e-01 -1.819e+00
6.207e-01 8.966e-01 -1.745e+00
6.552e-01 8.966e-01 -1.679e+00
6.897e-01 8.966e-01 -1.621e+00
7.241e-01 8.966e-01 -1.571e+00
7.586e-01 8.966e-01 -1.528e+00
7.931e-01 8.966e-01 -1.492e+00
8.276e-01 8.966e-01 -1.461e+00
8.621e-01 8.966e-01 -1.437e+00
8.966e-01 8.966e-01 -1.417e+00
9.310e-01 8.966e-01 -1.402e+00
9.655e-01 8.966e-01 -1.393e+00
1.000e+00 8.966e-01 -1.388e+00
0.000e+00 9.310e-01 -3.379e+00
3.448e-02 9.310e-01 -3.666e+00
6.897e-02 9.310e-01 -3.725e+00
1.034e-01 9.310e-01 -3.658e+00
1.379e-01 9.310e-01 -3.538e+00
1.724e-01 9.310e-01 -3.394e+00
2.069e-01 9.310e-01 -3.242e+00
2.414e-01 9.310e-01 -3.087e+00
2.759e-01 9.310e-01 -2.933e+00
3.103e-01 9.310e-01 -2.783e+00
3.448e-01 9.310e-01 -2.637e+00
3.793e-01 9.310e-01 -2.499e+00
4.138e-01 9.310e-01 -2.368e+00
4.483e-01 9.310e-01 -2.246e+00
4.828e-01 9.310e-01 -2.133e+00
5.172e-01 9.310e-01 -2.029e+00
5.517e-01 9.310e-01 -1.935e+00
5.862e-01 9.310e-01 -1.850e+00
6.207e-01 9.310e-01 -1.774e+00
6.552e-01 9.310e-01 -1.707e+00
6.897e-01 9.310e-01 -1.648e+00
7.241e-01 9.310e-01 -1.596e+00
7.586e-01 9.310e-01 -1.551e+00
7.931e-01 9.310e-01 -1.513e+00
8.276e-01 9.310e-01 -1.482e+00
8.621e-01 9.310e-01 -1.455e+00
8.966e-01 9.310e-01 -1.435e+00
9.310e-01 9.310e-01 -1.419e+00
9.655e-01 9.310e-01 -1.409e+00
1.000e+00 9.310e-01 -1.404e+00
0.000e+00 9.655e-01 -3.324e+00
3.448e-02 9.655e-01 -3.964e+00
6.897e-02 9.655e-01 -3.934e+00
1.034e-01 9.655e-01 -3.777e+00
1.379e-01 9.655e-01 -3.603e+00
1.724e-01 9.655e-01 -3.433e+00
2.069e-01 9.655e-01 -3.268e+00
2.414e-01 9.655e-01 -3.108e+00
2.759e-01 9.655e-01 -2.952e+00
3.103e-01 9.655e-01 -2.802e+00
3.448e-01 9.655e-01 -2.657e+00
3.793e-01 9.655e-01 -2.520e+00
4.138e-01 9.655e-01 -2.390e+00
4.483e-01 9.655e-01 -2.268e+00
4.828e-01 9.655e-01 -2.155e+00
5.172e-01 9.655e-01 -2.051e+00
5.517e-01 9.655e-01 -1.956e+00
5.862e-01 9.655e-01 -1.871e+00
6.207e-01 9.655e-01 -1.794e+00
6.552e-01 9.655e-01 -1.726e+00
6.897e-01 9.655e-01 -1.666e+00
7.241e-01 9.655e-01 -1.613e+00
7.586e-01 9.655e-01 -1.567e+00
7.931e-01 9.655e-01 -1.528e+00
8.276e-01 9.655e-01 -1.495e+00
8.621e-01 9.655e-01 -1.468e+00
8.966e-01 9.655e-01 -1.447e+00
9.310e-01 9.655e-01 -1.431e+00
9.655e-01 9.655e-01 -1.420e+00
1.000e+00 9.655e-01 -1.415e+00
0.000e+00 1.000e+00 -6.557e+00
3.448e-02 1.000e+00 -4.946e+00
6.897e-02 1.000e+00 -4.269e+00
1.034e-01 1.000e+00 -3.906e+00
1.379e-01 1.000e+00 -3.659e+00
1.724e-01 1.000e+00 -3.461e+00
2.069e-01 1.000e+00 -3.285e+00
2.414e-01 1.000e+00 -3.120e+00
2.759e-01 1.000e+00 -2.963e+00
3.103e-01 1.000e+00 -2.812e+00
3.448e-01 1.000e+00 -2.668e+00
3.793e-01 1.000e+00 -2.531e+00
4.138e-01 1.000e+00 -2.401e+00
4.483e-01 1.000e+00 -2.279e+00
4.828e-01 1.000e+00 -2.166e+00
5.172e-01 1.000e+00 -2.062e+00
5.517e-01 1.000e+00 -1.968e+00
5.862e-01 1.000e+00 -1.882e+00
6.207e-01 1.000e+00 -1.804e+00
6.552e-01 1.000e+00 -1.736e+00
6.897e-01 1.000e+00 -1.675e+00
7.241e-01 1.000e+00 -1.621e+00
7.586e-01 1.000e+00 -1.575e+00
7.931e-01 1.000e+00 -1.536e+00
8.276e-01 1.000e+00 -1.502e+00
8.621e-01 1.000e+00 -1.475e+00
8.966e-01 1.000e+00 -1.453e+00
9.310e-01 1.000e+00 -1.437e+00
9.655e-01 1.000e+00 -1.426e+00
1.000e+00 1.000e+00 -1.420e+00


==> data/reg_n30z1alpha0.01.txt <==
# z = 1, alpha = 1.00e-02
# reg = 4.42983e+00
# u=  (0.000e+00, -1.823e+00)  (3.448e-02, -9.526e-01)  (6.897e-02, -1.034e+00)  (1.034e-01, -1.155e+00)  (1.379e-01, -1.313e+00)  (1.724e-01, -1.503e+00)  (2.069e-01, -1.719e+00)  (2.414e-01, -1.950e+00)  (2.759e-01, -2.179e+00)  (3.103e-01, -2.388e+00)  (3.448e-01, -2.552e+00)  (3.793e-01, -2.644e+00)  (4.138e-01, -2.639e+00)  (4.483e-01, -2.513e+00)  (4.828e-01, -2.252e+00)  (5.172e-01, -1.848e+00)  (5.517e-01, -1.298e+00)  (5.862e-01, -6.031e-01)  (6.207e-01, -5.281e+00)  (6.552e-01, -4.820e+00)  (6.897e-01, -4.466e+00)  (7.241e-01, -4.180e+00)  (7.586e-01, -3.939e+00)  (7.931e-01, -3.734e+00)  (8.276e-01, -3.562e+00)  (8.621e-01, -3.420e+00)  (8.966e-01, -3.307e+00)  (9.310e-01, -3.223e+00)  (9.655e-01, -3.167e+00)  (1.000e+00, -6.278e+00)  
# u= [ -1.823e+00,  -9.526e-01,  -1.034e+00,  -1.155e+00,  -1.313e+00,  -1.503e+00,  -1.719e+00,  -1.950e+00,  -2.179e+00,  -2.388e+00,  -2.552e+00,  -2.644e+00,  -2.639e+00,  -2.513e+00,  -2.252e+00,  -1.848e+00,  -1.298e+00,  -6.031e-01,  -5.281e+00,  -4.820e+00,  -4.466e+00,  -4.180e+00,  -3.939e+00,  -3.734e+00,  -3.562e+00,  -3.420e+00,  -3.307e+00,  -3.223e+00,  -3.167e+00, -6.278e+00 ]
       X        Y        Z
0.000e+00 0.000e+00 -1.823e+00
3.448e-02 0.000e+00 -1.476e+00
6.897e-02 0.000e+00 -1.314e+00
1.034e-01 0.000e+00 -1.212e+00
1.379e-01 0.000e+00 -1.124e+00
1.724e-01 0.000e+00 -1.033e+00
2.069e-01 0.000e+00 -9.309e-01
2.414e-01 0.000e+00 -8.144e-01
2.759e-01 0.000e+00 -6.835e-01
3.103e-01 0.000e+00 -5.390e-01
3.448e-01 0.000e+00 -3.831e-01
3.793e-01 0.000e+00 -2.184e-01
4.138e-01 0.000e+00 -4.787e-02
4.483e-01 0.000e+00 1.253e-01
4.828e-01 0.000e+00 2.979e-01
5.172e-01 0.000e+00 4.671e-01
5.517e-01 0.000e+00 6.303e-01
5.862e-01 0.000e+00 7.854e-01
6.207e-01 0.000e+00 9.308e-01
6.552e-01 0.000e+00 1.065e+00
6.897e-01 0.000e+00 1.188e+00
7.241e-01 0.000e+00 1.300e+00
7.586e-01 0.000e+00 1.399e+00
7.931e-01 0.000e+00 1.487e+00
8.276e-01 0.000e+00 1.564e+00
8.621e-01 0.000e+00 1.631e+00
8.966e-01 0.000e+00 1.687e+00
9.310e-01 0.000e+00 1.734e+00
9.655e-01 0.000e+00 1.769e+00
1.000e+00 0.000e+00 1.789e+00
0.000e+00 3.448e-02 -9.528e-01
3.448e-02 3.448e-02 -1.169e+00
6.897e-02 3.448e-02 -1.196e+00
1.034e-01 3.448e-02 -1.161e+00
1.379e-01 3.448e-02 -1.097e+00
1.724e-01 3.448e-02 -1.013e+00
2.069e-01 3.448e-02 -9.092e-01
2.414e-01 3.448e-02 -7.884e-01
2.759e-01 3.448e-02 -6.515e-01
3.103e-01 3.448e-02 -5.005e-01
3.448e-01 3.448e-02 -3.380e-01
3.793e-01 3.448e-02 -1.672e-01
4.138e-01 3.448e-02 8.635e-03
4.483e-01 3.448e-02 1.861e-01
4.828e-01 3.448e-02 3.620e-01
5.172e-01 3.448e-02 5.332e-01
5.517e-01 3.448e-02 6.972e-01
5.862e-01 3.448e-02 8.519e-01
6.207e-01 3.448e-02 9.959e-01
6.552e-01 3.448e-02 1.128e+00
6.897e-01 3.448e-02 1.248e+00
7.241e-01 3.448e-02 1.355e+00
7.586e-01 3.448e-02 1.451e+00
7.931e-01 3.448e-02 1.534e+00
8.276e-01 3.448e-02 1.607e+00
8.621e-01 3.448e-02 1.669e+00
8.966e-01 3.448e-02 1.722e+00
9.310e-01 3.448e-02 1.764e+00
9.655e-01 3.448e-02 1.796e+00
1.000e+00 3.448e-02 1.815e+00
0.000e+00 6.897e-02 -1.034e+00
3.448e-02 6.897e-02 -1.123e+00
6.897e-02 6.897e-02 -1.152e+00
1.034e-01 6.897e-02 -1.131e+00
1.379e-01 6.897e-02 -1.073e+00
1.724e-01 6.897e-02 -9.867e-01
2.069e-01 6.897e-02 -8.759e-01
2.414e-01 6.897e-02 -7.442e-01
2.759e-01 6.897e-02 -5.948e-01
3.103e-01 6.897e-02 -4.306e-01
3.448e-01 6.897e-02 -2.553e-01
3.793e-01 6.897e-02 -7.261e-02
4.138e-01 6.897e-02 1.137e-01
4.483e-01 6.897e-02 2.998e-01
4.828e-01 6.897e-02 4.820e-01
5.172e-01 6.897e-02 6.574e-01
5.517e-01 6.897e-02 8.232e-01
5.862e-01 6.897e-02 9.776e-01
6.207e-01 6.897e-02 1.119e+00
6.552e-01 6.897e-02 1.247e+00
6.897e-01 6.897e-02 1.361e+00
7.241e-01 6.897e-02 1.462e+00
7.586e-01 6.897e-02 1.549e+00
7.931e-01 6.897e-02 1.624e+00
8.276e-01 6.897e-02 1.689e+00
8.621e-01 6.897e-02 1.742e+00
8.966e-01 6.897e-02 1.786e+00
9.310e-01 6.897e-02 1.822e+00
9.655e-01 6.897e-02 1.848e+00
1.000e+00 6.897e-02 1.863e+00
0.000e+00 1.034e-01 -1.155e+00
3.448e-02 1.034e-01 -1.182e+00
6.897e-02 1.034e-01 -1.180e+00
1.034e-01 1.034e-01 -1.142e+00
1.379e-01 1.034e-01 -1.070e+00
1.724e-01 1.034e-01 -9.677e-01
2.069e-01 1.034e-01 -8.397e-01
2.414e-01 1.034e-01 -6.892e-01
2.759e-01 1.034e-01 -5.201e-01
3.103e-01 1.034e-01 -3.362e-01
3.448e-01 1.034e-01 -1.420e-01
3.793e-01 1.034e-01 5.801e-02
4.138e-01 1.034e-01 2.594e-01
4.483e-01 1.034e-01 4.579e-01
4.828e-01 1.034e-01 6.495e-01
5.172e-01 1.034e-01 8.309e-01
5.517e-01 1.034e-01 9.995e-01
5.862e-01 1.034e-01 1.153e+00
6.207e-01 1.034e-01 1.292e+00
6.552e-01 1.034e-01 1.413e+00
6.897e-01 1.034e-01 1.519e+00
7.241e-01 1.034e-01 1.610e+00
7.586e-01 1.034e-01 1.686e+00
7.931e-01 1.034e-01 1.750e+00
8.276e-01 1.034e-01 1.802e+00
8.621e-01 1.034e-01 1.844e+00
8.966e-01 1.034e-01 1.876e+00
9.310e-01 1.034e-01 1.901e+00
9.655e-01 1.034e-01 1.919e+00
1.000e+00 1.034e-01 1.928e+00
0.000e+00 1.379e-01 -1.313e+00
3.448e-02 1.379e-01 -1.298e+00
6.897e-02 1.379e-01 -1.258e+00
1.034e-01 1.379e-01 -1.188e+00
1.379e-01 1.379e-01 -1.089e+00
1.724e-01 1.379e-01 -9.605e-01
2.069e-01 1.379e-01 -8.059e-01
2.414e-01 1.379e-01 -6.287e-01
2.759e-01 1.379e-01 -4.330e-01
3.103e-01 1.379e-01 -2.234e-01
3.448e-01 1.379e-01 -5.027e-03
3.793e-01 1.379e-01 2.170e-01
4.138e-01 1.379e-01 4.375e-01
4.483e-01 1.379e-01 6.515e-01
4.828e-01 1.379e-01 8.547e-01
5.172e-01 1.379e-01 1.044e+00
5.517e-01 1.379e-01 1.216e+00
5.862e-01 1.379e-01 1.369e+00
6.207e-01 1.379e-01 1.502e+00
6.552e-01 1.379e-01 1.617e+00
6.897e-01 1.379e-01 1.712e+00
7.241e-01 1.379e-01 1.791e+00
7.586e-01 1.379e-01 1.853e+00
7.931e-01 1.379e-01 1.902e+00
8.276e-01 1.379e-01 1.938e+00
8.621e-01 1.379e-01 1.965e+00
8.966e-01 1.379e-01 1.983e+00
9.310e-01 1.379e-01 1.995e+00
9.655e-01 1.379e-01 2.001e+00
1.000e+00 1.379e-01 2.005e+00
0.000e+00 1.724e-01 -1.503e+00
3.448e-02 1.724e-01 -1.449e+00
6.897e-02 1.724e-01 -1.370e+00
1.034e-01 1.724e-01 -1.263e+00
1.379e-01 1.724e-01 -1.127e+00
1.724e-01 1.724e-01 -9.645e-01
2.069e-01 1.724e-01 -7.763e-01
2.414e-01 1.724e-01 -5.661e-01
2.759e-01 1.724e-01 -3.384e-01
3.103e-01 1.724e-01 -9.834e-02
3.448e-01 1.724e-01 1.484e-01
3.793e-01 1.724e-01 3.960e-01
4.138e-01 1.724e-01 6.383e-01
4.483e-01 1.724e-01 8.700e-01
4.828e-01 1.724e-01 1.086e+00
5.172e-01 1.724e-01 1.283e+00
5.517e-01 1.724e-01 1.459e+00
5.862e-01 1.724e-01 1.611e+00
6.207e-01 1.724e-01 1.739e+00
6.552e-01 1.724e-01 1.844e+00
6.897e-01 1.724e-01 1.927e+00
7.241e-01 1.724e-01 1.990e+00
7.586e-01 1.724e-01 2.036e+00
7.931e-01 1.724e-01 2.067e+00
8.276e-01 1.724e-01 2.086e+00
8.621e-01 1.724e-01 2.094e+00
8.966e-01 1.724e-01 2.096e+00
9.310e-01 1.724e-01 2.092e+00
9.655e-01 1.724e-01 2.087e+00
1.000e+00 1.724e-01 2.082e+00
0.000e+00 2.069e-01 -1.719e+00
3.448e-02 2.069e-01 -1.624e+00
6.897e-02 2.069e-01 -1.503e+00
1.034e-01 2.069e-01 -1.355e+00
1.379e-01 2.069e-01 -1.179e+00
1.724e-01 2.069e-01 -9.772e-01
2.069e-01 2.069e-01 -7.510e-01
2.414e-01 2.069e-01 -5.040e-01
2.759e-01 2.069e-01 -2.409e-01
3.103e-01 2.069e-01 3.260e-02
3.448e-01 2.069e-01 3.102e-01
3.793e-01 2.069e-01 5.851e-01
4.138e-01 2.069e-01 8.507e-01
4.483e-01 2.069e-01 1.101e+00
4.828e-01 2.069e-01 1.331e+00
5.172e-01 2.069e-01 1.536e+00
5.517e-01 2.069e-01 1.714e+00
5.862e-01 2.069e-01 1.864e+00
6.207e-01 2.069e-01 1.985e+00
6.552e-01 2.069e-01 2.079e+00
6.897e-01 2.069e-01 2.148e+00
7.241e-01 2.069e-01 2.194e+00
7.586e-01 2.069e-01 2.221e+00
7.931e-01 2.069e-01 2.233e+00
8.276e-01 2.069e-01 2.231e+00
8.621e-01 2.069e-01 2.220e+00
8.966e-01 2.069e-01 2.203e+00
9.310e-01 2.069e-01 2.183e+00
9.655e-01 2.069e-01 2.164e+00
1.000e+00 2.069e-01 2.151e+00
0.000e+00 2.414e-01 -1.950e+00
3.448e-02 2.414e-01 -1.811e+00
6.897e-02 2.414e-01 -1.646e+00
1.034e-01 2.414e-01 -1.454e+00
1.379e-01 2.414e-01 -1.237e+00
1.724e-01 2.414e-01 -9.951e-01
2.069e-01 2.414e-01 -7.298e-01
2.414e-01 2.414e-01 -4.450e-01
2.759e-01 2.414e-01 -1.458e-01
3.103e-01 2.414e-01 1.616e-01
3.448e-01 2.414e-01 4.703e-01
3.793e-01 2.414e-01 7.727e-01
4.138e-01 2.414e-01 1.062e+00
4.483e-01 2.414e-01 1.330e+00
4.828e-01 2.414e-01 1.573e+00
5.172e-01 2.414e-01 1.785e+00
5.517e-01 2.414e-01 1.965e+00
5.862e-01 2.414e-01 2.110e+00
6.207e-01 2.414e-01 2.223e+00
6.552e-01 2.414e-01 2.305e+00
6.897e-01 2.414e-01 2.357e+00
7.241e-01 2.414e-01 2.385e+00
7.586e-01 2.414e-01 2.392e+00
7.931e-01 2.414e-01 2.382e+00
8.276e-01 2.414e-01 2.360e+00
8.621e-01 2.414e-01 2.328e+00
8.966e-01 2.414e-01 2.291e+00
9.310e-01 2.414e-01 2.254e+00
9.655e-01 2.414e-01 2.221e+00
1.000e+00 2.414e-01 2.199e+00
0.000e+00 2.759e-01 -2.179e+00
3.448e-02 2.759e-01 -1.994e+00
6.897e-02 2.759e-01 -1.785e+00
1.034e-01 2.759e-01 -1.552e+00
1.379e-01 2.759e-01 -1.296e+00
1.724e-01 2.759e-01 -1.016e+00
2.069e-01 2.759e-01 -7.136e-01
2.414e-01 2.759e-01 -3.934e-01
2.759e-01 2.759e-01 -6.017e-02
3.103e-01 2.759e-01 2.792e-01
3.448e-01 2.759e-01 6.170e-01
3.793e-01 2.759e-01 9.449e-01
4.138e-01 2.759e-01 1.255e+00
4.483e-01 2.759e-01 1.540e+00
4.828e-01 2.759e-01 1.793e+00
5.172e-01 2.759e-01 2.011e+00
5.517e-01 2.759e-01 2.190e+00
5.862e-01 2.759e-01 2.330e+00
6.207e-01 2.759e-01 2.433e+00
6.552e-01 2.759e-01 2.500e+00
6.897e-01 2.759e-01 2.536e+00
7.241e-01 2.759e-01 2.545e+00
7.586e-01 2.759e-01 2.531e+00
7.931e-01 2.759e-01 2.499e+00
8.276e-01 2.759e-01 2.455e+00
8.621e-01 2.759e-01 2.403e+00
8.966e-01 2.759e-01 2.347e+00
9.310e-01 2.759e-01 2.292e+00
9.655e-01 2.759e-01 2.245e+00
1.000e+00 2.759e-01 2.215e+00
0.000e+00 3.103e-01 -2.388e+00
3.448e-02 3.103e-01 -2.157e+00
6.897e-02 3.103e-01 -1.908e+00
1.034e-01 3.103e-01 -1.640e+00
1.379e-01 3.103e-01 -1.350e+00
1.724e-01 3.103e-01 -1.038e+00
2.069e-01 3.103e-01 -7.056e-01
2.414e-01 3.103e-01 -3.554e-01
2.759e-01 3.103e-01 6.615e-03
3.103e-01 3.103e-01 3.732e-01
3.448e-01 3.103e-01 7.358e-01
3.793e-01 3.103e-01 1.085e+00
4.138e-01 3.103e-01 1.413e+00
4.483e-01 3.103e-01 1.710e+00
4.828e-01 3.103e-01 1.971e+00
5.172e-01 3.103e-01 2.191e+00
5.517e-01 3.103e-01 2.368e+00
5.862e-01 3.103e-01 2.501e+00
6.207e-01 3.103e-01 2.592e+00
6.552e-01 3.103e-01 2.645e+00
6.897e-01 3.103e-01 2.663e+00
7.241e-01 3.103e-01 2.652e+00
7.586e-01 3.103e-01 2.617e+00
7.931e-01 3.103e-01 2.565e+00
8.276e-01 3.103e-01 2.501e+00
8.621e-01 3.103e-01 2.429e+00
8.966e-01 3.103e-01 2.355e+00
9.310e-01 3.103e-01 2.284e+00
9.655e-01 3.103e-01 2.225e+00
1.000e+00 3.103e-01 2.187e+00
0.000e+00 3.448e-01 -2.552e+00
3.448e-02 3.448e-01 -2.282e+00
6.897e-02 3.448e-01 -2.003e+00
1.034e-01 3.448e-01 -1.710e+00
1.379e-01 3.448e-01 -1.399e+00
1.724e-01 3.448e-01 -1.066e+00
2.069e-01 3.448e-01 -7.124e-01
2.414e-01 3.448e-01 -3.410e-01
2.759e-01 3.448e-01 4.219e-02
3.103e-01 3.448e-01 4.290e-01
3.448e-01 3.448e-01 8.100e-01
3.793e-01 3.448e-01 1.175e+00
4.138e-01 3.448e-01 1.515e+00
4.483e-01 3.448e-01 1.820e+00
4.828e-01 3.448e-01 2.085e+00
5.172e-01 3.448e-01 2.304e+00
5.517e-01 3.448e-01 2.476e+00
5.862e-01 3.448e-01 2.600e+00
6.207e-01 3.448e-01 2.678e+00
6.552e-01 3.448e-01 2.715e+00
6.897e-01 3.448e-01 2.716e+00
7.241e-01 3.448e-01 2.687e+00
7.586e-01 3.448e-01 2.634e+00
7.931e-01 3.448e-01 2.563e+00
8.276e-01 3.448e-01 2.480e+00
8.621e-01 3.448e-01 2.391e+00
8.966e-01 3.448e-01 2.302e+00
9.310e-01 3.448e-01 2.219e+00
9.655e-01 3.448e-01 2.149e+00
1.000e+00 3.448e-01 2.104e+00
0.000e+00 3.793e-01 -2.644e+00
3.448e-02 3.793e-01 -2.352e+00
6.897e-02 3.793e-01 -2.061e+00
1.034e-01 3.793e-01 -1.762e+00
1.379e-01 3.793e-01 -1.446e+00
1.724e-01 3.793e-01 -1.107e+00
2.069e-01 3.793e-01 -7.452e-01
2.414e-01 3.793e-01 -3.635e-01
2.759e-01 3.793e-01 3.111e-02
3.103e-01 3.793e-01 4.294e-01
3.448e-01 3.793e-01 8.207e-01
3.793e-01 3.793e-01 1.194e+00
4.138e-01 3.793e-01 1.539e+00
4.483e-01 3.793e-01 1.847e+00
4.828e-01 3.793e-01 2.111e+00
5.172e-01 3.793e-01 2.325e+00
5.517e-01 3.793e-01 2.489e+00
5.862e-01 3.793e-01 2.602e+00
6.207e-01 3.793e-01 2.667e+00
6.552e-01 3.793e-01 2.690e+00
6.897e-01 3.793e-01 2.675e+00
7.241e-01 3.793e-01 2.630e+00
7.586e-01 3.793e-01 2.561e+00
7.931e-01 3.793e-01 2.475e+00
8.276e-01 3.793e-01 2.378e+00
8.621e-01 3.793e-01 2.277e+00
8.966e-01 3.793e-01 2.177e+00
9.310e-01 3.793e-01 2.084e+00
9.655e-01 3.793e-01 2.007e+00
1.000e+00 3.793e-01 1.958e+00
0.000e+00 4.138e-01 -2.639e+00
3.448e-02 4.138e-01 -2.353e+00
6.897e-02 4.138e-01 -2.081e+00
1.034e-01 4.138e-01 -1.804e+00
1.379e-01 4.138e-01 -1.505e+00
1.724e-01 4.138e-01 -1.177e+00
2.069e-01 4.138e-01 -8.206e-01
2.414e-01 4.138e-01 -4.403e-01
2.759e-01 4.138e-01 -4.475e-02
3.103e-01 4.138e-01 3.552e-01
3.448e-01 4.138e-01 7.477e-01
3.793e-01 4.138e-01 1.121e+00
4.138e-01 4.138e-01 1.464e+00
4.483e-01 4.138e-01 1.767e+00
4.828e-01 4.138e-01 2.024e+00
5.172e-01 4.138e-01 2.230e+00
5.517e-01 4.138e-01 2.383e+00
5.862e-01 4.138e-01 2.484e+00
6.207e-01 4.138e-01 2.537e+00
6.552e-01 4.138e-01 2.547e+00
6.897e-01 4.138e-01 2.520e+00
7.241e-01 4.138e-01 2.463e+00
7.586e-01 4.138e-01 2.383e+00
7.931e-01 4.138e-01 2.288e+00
8.276e-01 4.138e-01 2.183e+00
8.621e-01 4.138e-01 2.075e+00
8.966e-01 4.138e-01 1.970e+00
9.310e-01 4.138e-01 1.873e+00
9.655e-01 4.138e-01 1.793e+00
1.000e+00 4.138e-01 1.742e+00
0.000e+00 4.483e-01 -2.513e+00
3.448e-02 4.483e-01 -2.284e+00
6.897e-02 4.483e-01 -2.080e+00
1.034e-01 4.483e-01 -1.858e+00
1.379e-01 4.483e-01 -1.600e+00
1.724e-01 4.483e-01 -1.299e+00
2.069e-01 4.483e-01 -9.602e-01
2.414e-01 4.483e-01 -5.916e-01
2.759e-01 4.483e-01 -2.050e-01
3.103e-01 4.483e-01 1.867e-01
3.448e-01 4.483e-01 5.706e-01
3.793e-01 4.483e-01 9.343e-01
4.138e-01 4.483e-01 1.266e+00
4.483e-01 4.483e-01 1.558e+00
4.828e-01 4.483e-01 1.802e+00
5.172e-01 4.483e-01 1.995e+00
5.517e-01 4.483e-01 2.136e+00
5.862e-01 4.483e-01 2.226e+00
6.207e-01 4.483e-01 2.268e+00
6.552e-01 4.483e-01 2.269e+00
6.897e-01 4.483e-01 2.234e+00
7.241e-01 4.483e-01 2.171e+00
7.586e-01 4.483e-01 2.088e+00
7.931e-01 4.483e-01 1.991e+00
8.276e-01 4.483e-01 1.886e+00
8.621e-01 4.483e-01 1.779e+00
8.966e-01 4.483e-01 1.675e+00
9.310e-01 4.483e-01 1.581e+00
9.655e-01 4.483e-01 1.503e+00
1.000e+00 4.483e-01 1.454e+00
0.000e+00 4.828e-01 -2.252e+00
3.448e-02 4.828e-01 -2.174e+00
6.897e-02 4.828e-01 -2.103e+00
1.034e-01 4.828e-01 -1.973e+00
1.379e-01 4.828e-01 -1.771e+00
1.724e-01 4.828e-01 -1.504e+00
2.069e-01 4.828e-01 -1.188e+00
2.414e-01 4.828e-01 -8.381e-01
2.759e-01 4.828e-01 -4.687e-01
3.103e-01 4.828e-01 -9.477e-02
3.448e-01 4.828e-01 2.703e-01
3.793e-01 4.828e-01 6.143e-01
4.138e-01 4.828e-01 9.266e-01
4.483e-01 4.828e-01 1.199e+00
4.828e-01 4.828e-01 1.425e+00
5.172e-01 4.828e-01 1.602e+00
5.517e-01 4.828e-01 1.729e+00
5.862e-01 4.828e-01 1.808e+00
6.207e-01 4.828e-01 1.844e+00
6.552e-01 4.828e-01 1.841e+00
6.897e-01 4.828e-01 1.806e+00
7.241e-01 4.828e-01 1.746e+00
7.586e-01 4.828e-01 1.668e+00
7.931e-01 4.828e-01 1.578e+00
8.276e-01 4.828e-01 1.482e+00
8.621e-01 4.828e-01 1.386e+00
8.966e-01 4.828e-01 1.293e+00
9.310e-01 4.828e-01 1.208e+00
9.655e-01 4.828e-01 1.139e+00
1.000e+00 4.828e-01 1.096e+00
0.000e+00 5.172e-01 -1.848e+00
3.448e-02 5.172e-01 -2.114e+00
6.897e-02 5.172e-01 -2.254e+00
1.034e-01 5.172e-01 -2.224e+00
1.379e-01 5.172e-01 -2.066e+00
1.724e-01 5.172e-01 -1.824e+00
2.069e-01 5.172e-01 -1.526e+00
2.414e-01 5.172e-01 -1.196e+00
2.759e-01 5.172e-01 -8.514e-01
3.103e-01 5.172e-01 -5.053e-01
3.448e-01 5.172e-01 -1.704e-01
3.793e-01 5.172e-01 1.427e-01
4.138e-01 5.172e-01 4.252e-01
4.483e-01 5.172e-01 6.702e-01
4.828e-01 5.172e-01 8.731e-01
5.172e-01 5.172e-01 1.032e+00
5.517e-01 5.172e-01 1.146e+00
5.862e-01 5.172e-01 1.219e+00
6.207e-01 5.172e-01 1.253e+00
6.552e-01 5.172e-01 1.255e+00
6.897e-01 5.172e-01 1.230e+00
7.241e-01 5.172e-01 1.184e+00
7.586e-01 5.172e-01 1.122e+00
7.931e-01 5.172e-01 1.052e+00
8.276e-01 5.172e-01 9.759e-01
8.621e-01 5.172e-01 8.998e-01
8.966e-01 5.172e-01 8.269e-01
9.310e-01 5.172e-01 7.610e-01
9.655e-01 5.172e-01 7.072e-01
1.000e+00 5.172e-01 6.732e-01
0.000e+00 5.517e-01 -1.298e+00
3.448e-02 5.517e-01 -2.380e+00
6.897e-02 5.517e-01 -2.723e+00
1.034e-01 5.517e-01 -2.704e+00
1.379e-01 5.517e-01 -2.526e+00
1.724e-01 5.517e-01 -2.272e+00
2.069e-01 5.517e-01 -1.982e+00
2.414e-01 5.517e-01 -1.674e+00
2.759e-01 5.517e-01 -1.363e+00
3.103e-01 5.517e-01 -1.057e+00
3.448e-01 5.517e-01 -7.664e-01
3.793e-01 5.517e-01 -4.969e-01
4.138e-01 5.517e-01 -2.548e-01
4.483e-01 5.517e-01 -4.455e-02
4.828e-01 5.517e-01 1.312e-01
5.172e-01 5.517e-01 2.713e-01
5.517e-01 5.517e-01 3.766e-01
5.862e-01 5.517e-01 4.491e-01
6.207e-01 5.517e-01 4.923e-01
6.552e-01 5.517e-01 5.101e-01
6.897e-01 5.517e-01 5.071e-01
7.241e-01 5.517e-01 4.881e-01
7.586e-01 5.517e-01 4.574e-01
7.931e-01 5.517e-01 4.189e-01
8.276e-01 5.517e-01 3.763e-01
8.621e-01 5.517e-01 3.323e-01
8.966e-01 5.517e-01 2.897e-01
9.310e-01 5.517e-01 2.509e-01
9.655e-01 5.517e-01 2.190e-01
1.000e+00 5.517e-01 1.987e-01
0.000e+00 5.862e-01 -6.143e-01
3.448e-02 5.862e-01 -3.843e+00
6.897e-02 5.862e-01 -3.756e+00
1.034e-01 5.862e-01 -3.439e+00
1.379e-01 5.862e-01 -3.126e+00
1.724e-01 5.862e-01 -2.827e+00
2.069e-01 5.862e-01 -2.542e+00
2.414e-01 5.862e-01 -2.268e+00
2.759e-01 5.862e-01 -2.008e+00
3.103e-01 5.862e-01 -1.762e+00
3.448e-01 5.862e-01 -1.532e+00
3.793e-01 5.862e-01 -1.321e+00
4.138e-01 5.862e-01 -1.130e+00
4.483e-01 5.862e-01 -9.607e-01
4.828e-01 5.862e-01 -8.136e-01
5.172e-01 5.862e-01 -6.886e-01
5.517e-01 5.862e-01 -5.850e-01
5.862e-01 5.862e-01 -5.014e-01
6.207e-01 5.862e-01 -4.359e-01
6.552e-01 5.862e-01 -3.864e-01
6.897e-01 5.862e-01 -3.505e-01
7.241e-01 5.862e-01 -3.258e-01
7.586e-01 5.862e-01 -3.101e-01
7.931e-01 5.862e-01 -3.014e-01
8.276e-01 5.862e-01 -2.978e-01
8.621e-01 5.862e-01 -2.979e-01
8.966e-01 5.862e-01 -3.003e-01
9.310e-01 5.862e-01 -3.039e-01
9.655e-01 5.862e-01 -3.077e-01
1.000e+00 5.862e-01 -3.103e-01
0.000e+00 6.207e-01 -5.267e+00
3.448e-02 6.207e-01 -4.321e+00
6.897e-02 6.207e-01 -3.863e+00
1.034e-01 6.207e-01 -3.499e+00
1.379e-01 6.207e-01 -3.176e+00
1.724e-01 6.207e-01 -2.877e+00
2.069e-01 6.207e-01 -2.595e+00
2.414e-01 6.207e-01 -2.327e+00
2.759e-01 6.207e-01 -2.074e+00
3.103e-01 6.207e-01 -1.835e+00
3.448e-01 6.207e-01 -1.613e+00
3.793e-01 6.207e-01 -1.408e+00
4.138e-01 6.207e-01 -1.222e+00
4.483e-01 6.207e-01 -1.056e+00
4.828e-01 6.207e-01 -9.109e-01
5.172e-01 6.207e-01 -7.864e-01
5.517e-01 6.207e-01 -6.818e-01
5.862e-01 6.207e-01 -5.958e-01
6.207e-01 6.207e-01 -5.269e-01
6.552e-01 6.207e-01 -4.730e-01
6.897e-01 6.207e-01 -4.321e-01
7.241e-01 6.207e-01 -4.021e-01
7.586e-01 6.207e-01 -3.810e-01
7.931e-01 6.207e-01 -3.670e-01
8.276e-01 6.207e-01 -3.584e-01
8.621e-01 6.207e-01 -3.539e-01
8.966e-01 6.207e-01 -3.522e-01
9.310e-01 6.207e-01 -3.523e-01
9.655e-01 6.207e-01 -3.533e-01
1.000e+00 6.207e-01 -3.541e-01
0.000e+00 6.552e-01 -4.819e+00
3.448e-02 6.552e-01 -4.286e+00
6.897e-02 6.552e-01 -3.867e+00
1.034e-01 6.552e-01 -3.515e+00
1.379e-01 6.552e-01 -3.202e+00
1.724e-01 6.552e-01 -2.912e+00
2.069e-01 6.552e-01 -2.640e+00
2.414e-01 6.552e-01 -2.382e+00
2.759e-01 6.552e-01 -2.137e+00
3.103e-01 6.552e-01 -1.906e+00
3.448e-01 6.552e-01 -1.691e+00
3.793e-01 6.552e-01 -1.492e+00
4.138e-01 6.552e-01 -1.311e+00
4.483e-01 6.552e-01 -1.149e+00
4.828e-01 6.552e-01 -1.006e+00
5.172e-01 6.552e-01 -8.817e-01
5.517e-01 6.552e-01 -7.761e-01
5.862e-01 6.552e-01 -6.879e-01
6.207e-01 6.552e-01 -6.156e-01
6.552e-01 6.552e-01 -5.576e-01
6.897e-01 6.552e-01 -5.121e-01
7.241e-01 6.552e-01 -4.771e-01
7.586e-01 6.552e-01 -4.510e-01
7.931e-01 6.552e-01 -4.320e-01
8.276e-01 6.552e-01 -4.187e-01
8.621e-01 6.552e-01 -4.099e-01
8.966e-01 6.552e-01 -4.045e-01
9.310e-01 6.552e-01 -4.014e-01
9.655e-01 6.552e-01 -4.000e-01
1.000e+00 6.552e-01 -3.995e-01
0.000e+00 6.897e-01 -4.466e+00
3.448e-02 6.897e-01 -4.124e+00
6.897e-02 6.897e-01 -3.794e+00
1.034e-01 6.897e-01 -3.488e+00
1.379e-01 6.897e-01 -3.202e+00
1.724e-01 6.897e-01 -2.933e+00
2.069e-01 6.897e-01 -2.675e+00
2.414e-01 6.897e-01 -2.430e+00
2.759e-01 6.897e-01 -2.196e+00
3.103e-01 6.897e-01 -1.974e+00
3.448e-01 6.897e-01 -1.767e+00
3.793e-01 6.897e-01 -1.574e+00
4.138e-01 6.897e-01 -1.398e+00
4.483e-01 6.897e-01 -1.239e+00
4.828e-01 6.897e-01 -1.097e+00
5.172e-01 6.897e-01 -9.737e-01
5.517e-01 6.897e-01 -8.671e-01
5.862e-01 6.897e-01 -7.768e-01
6.207e-01 6.897e-01 -7.014e-01
6.552e-01 6.897e-01 -6.395e-01
6.897e-01 6.897e-01 -5.896e-01
7.241e-01 6.897e-01 -5.500e-01
7.586e-01 6.897e-01 -5.190e-01
7.931e-01 6.897e-01 -4.954e-01
8.276e-01 6.897e-01 -4.777e-01
8.621e-01 6.897e-01 -4.649e-01
8.966e-01 6.897e-01 -4.560e-01
9.310e-01 6.897e-01 -4.501e-01
9.655e-01 6.897e-01 -4.466e-01
1.000e+00 6.897e-01 -4.450e-01
0.000e+00 7.241e-01 -4.179e+00
3.448e-02 7.241e-01 -3.943e+00
6.897e-02 7.241e-01 -3.690e+00
1.034e-01 7.241e-01 -3.436e+00
1.379e-01 7.241e-01 -3.186e+00
1.724e-01 7.241e-01 -2.941e+00
2.069e-01 7.241e-01 -2.703e+00
2.414e-01 7.241e-01 -2.473e+00
2.759e-01 7.241e-01 -2.250e+00
3.103e-01 7.241e-01 -2.038e+00
3.448e-01 7.241e-01 -1.839e+00
3.793e-01 7.241e-01 -1.652e+00
4.138e-01 7.241e-01 -1.481e+00
4.483e-01 7.241e-01 -1.325e+00
4.828e-01 7.241e-01 -1.185e+00
5.172e-01 7.241e-01 -1.062e+00
5.517e-01 7.241e-01 -9.540e-01
5.862e-01 7.241e-01 -8.616e-01
6.207e-01 7.241e-01 -7.833e-01
6.552e-01 7.241e-01 -7.178e-01
6.897e-01 7.241e-01 -6.637e-01
7.241e-01 7.241e-01 -6.196e-01
7.586e-01 7.241e-01 -5.843e-01
7.931e-01 7.241e-01 -5.563e-01
8.276e-01 7.241e-01 -5.345e-01
8.621e-01 7.241e-01 -5.180e-01
8.966e-01 7.241e-01 -5.058e-01
9.310e-01 7.241e-01 -4.973e-01
9.655e-01 7.241e-01 -4.920e-01
1.000e+00 7.241e-01 -4.895e-01
0.000e+00 7.586e-01 -3.939e+00
3.448e-02 7.586e-01 -3.773e+00
6.897e-02 7.586e-01 -3.583e+00
1.034e-01 7.586e-01 -3.377e+00
1.379e-01 7.586e-01 -3.163e+00
1.724e-01 7.586e-01 -2.945e+00
2.069e-01 7.586e-01 -2.726e+00
2.414e-01 7.586e-01 -2.511e+00
2.759e-01 7.586e-01 -2.301e+00
3.103e-01 7.586e-01 -2.099e+00
3.448e-01 7.586e-01 -1.906e+00
3.793e-01 7.586e-01 -1.726e+00
4.138e-01 7.586e-01 -1.559e+00
4.483e-01 7.586e-01 -1.406e+00
4.828e-01 7.586e-01 -1.267e+00
5.172e-01 7.586e-01 -1.144e+00
5.517e-01 7.586e-01 -1.036e+00
5.862e-01 7.586e-01 -9.412e-01
6.207e-01 7.586e-01 -8.601e-01
6.552e-01 7.586e-01 -7.911e-01
6.897e-01 7.586e-01 -7.332e-01
7.241e-01 7.586e-01 -6.851e-01
7.586e-01 7.586e-01 -6.456e-01
7.931e-01 7.586e-01 -6.135e-01
8.276e-01 7.586e-01 -5.880e-01
8.621e-01 7.586e-01 -5.680e-01
8.966e-01 7.586e-01 -5.530e-01
9.310e-01 7.586e-01 -5.422e-01
9.655e-01 7.586e-01 -5.352e-01
1.000e+00 7.586e-01 -5.318e-01
0.000e+00 7.931e-01 -3.734e+00
3.448e-02 7.931e-01 -3.626e+00
6.897e-02 7.931e-01 -3.487e+00
1.034e-01 7.931e-01 -3.323e+00
1.379e-01 7.931e-01 -3.141e+00
1.724e-01 7.931e-01 -2.948e+00
2.069e-01 7.931e-01 -2.748e+00
2.414e-01 7.931e-01 -2.547e+00
2.759e-01 7.931e-01 -2.348e+00
3.103e-01 7.931e-01 -2.154e+00
3.448e-01 7.931e-01 -1.969e+00
3.793e-01 7.931e-01 -1.794e+00
4.138e-01 7.931e-01 -1.631e+00
4.483e-01 7.931e-01 -1.480e+00
4.828e-01 7.931e-01 -1.343e+00
5.172e-01 7.931e-01 -1.220e+00
5.517e-01 7.931e-01 -1.111e+00
5.862e-01 7.931e-01 -1.014e+00
6.207e-01 7.931e-01 -9.307e-01
6.552e-01 7.931e-01 -8.586e-01
6.897e-01 7.931e-01 -7.971e-01
7.241e-01 7.931e-01 -7.453e-01
7.586e-01 7.931e-01 -7.020e-01
7.931e-01 7.931e-01 -6.663e-01
8.276e-01 7.931e-01 -6.373e-01
8.621e-01 7.931e-01 -6.142e-01
8.966e-01 7.931e-01 -5.965e-01
9.310e-01 7.931e-01 -5.836e-01
9.655e-01 7.931e-01 -5.752e-01
1.000e+00 7.931e-01 -5.711e-01
0.000e+00 8.276e-01 -3.562e+00
3.448e-02 8.276e-01 -3.506e+00
6.897e-02 8.276e-01 -3.414e+00
1.034e-01 8.276e-01 -3.286e+00
1.379e-01 8.276e-01 -3.131e+00
1.724e-01 8.276e-01 -2.956e+00
2.069e-01 8.276e-01 -2.771e+00
2.414e-01 8.276e-01 -2.581e+00
2.759e-01 8.276e-01 -2.391e+00
3.103e-01 8.276e-01 -2.205e+00
3.448e-01 8.276e-01 -2.026e+00
3.793e-01 8.276e-01 -1.855e+00
4.138e-01 8.276e-01 -1.696e+00
4.483e-01 8.276e-01 -1.547e+00
4.828e-01 8.276e-01 -1.411e+00
5.172e-01 8.276e-01 -1.288e+00
5.517e-01 8.276e-01 -1.178e+00
5.862e-01 8.276e-01 -1.080e+00
6.207e-01 8.276e-01 -9.939e-01
6.552e-01 8.276e-01 -9.189e-01
6.897e-01 8.276e-01 -8.543e-01
7.241e-01 8.276e-01 -7.991e-01
7.586e-01 8.276e-01 -7.524e-01
7.931e-01 8.276e-01 -7.135e-01
8.276e-01 8.276e-01 -6.814e-01
8.621e-01 8.276e-01 -6.557e-01
8.966e-01 8.276e-01 -6.356e-01
9.310e-01 8.276e-01 -6.209e-01
9.655e-01 8.276e-01 -6.112e-01
1.000e+00 8.276e-01 -6.064e-01
0.000e+00 8.621e-01 -3.420e+00
3.448e-02 8.621e-01 -3.423e+00
6.897e-02 8.621e-01 -3.374e+00
1.034e-01 8.621e-01 -3.274e+00
1.379e-01 8.621e-01 -3.137e+00
1.724e-01 8.621e-01 -2.975e+00
2.069e-01 8.621e-01 -2.798e+00
2.414e-01 8.621e-01 -2.616e+00
2.759e-01 8.621e-01 -2.432e+00
3.103e-01 8.621e-01 -2.251e+00
3.448e-01 8.621e-01 -2.076e+00
3.793e-01 8.621e-01 -1.910e+00
4.138e-01 8.621e-01 -1.752e+00
4.483e-01 8.621e-01 -1.606e+00
4.828e-01 8.621e-01 -1.471e+00
5.172e-01 8.621e-01 -1.347e+00
5.517e-01 8.621e-01 -1.236e+00
5.862e-01 8.621e-01 -1.137e+00
6.207e-01 8.621e-01 -1.049e+00
6.552e-01 8.621e-01 -9.712e-01
6.897e-01 8.621e-01 -9.038e-01
7.241e-01 8.621e-01 -8.457e-01
7.586e-01 8.621e-01 -7.961e-01
7.931e-01 8.621e-01 -7.543e-01
8.276e-01 8.621e-01 -7.196e-01
8.621e-01 8.621e-01 -6.915e-01
8.966e-01 8.621e-01 -6.695e-01
9.310e-01 8.621e-01 -6.532e-01
9.655e-01 8.621e-01 -6.424e-01
1.000e+00 8.621e-01 -6.370e-01
0.000e+00 8.966e-01 -3.308e+00
3.448e-02 8.966e-01 -3.392e+00
6.897e-02 8.966e-01 -3.385e+00
1.034e-01 8.966e-01 -3.299e+00
1.379e-01 8.966e-01 -3.165e+00
1.724e-01 8.966e-01 -3.004e+00
2.069e-01 8.966e-01 -2.830e+00
2.414e-01 8.966e-01 -2.649e+00
2.759e-01 8.966e-01 -2.469e+00
3.103e-01 8.966e-01 -2.291e+00
3.448e-01 8.966e-01 -2.119e+00
3.793e-01 8.966e-01 -1.955e+00
4.138e-01 8.966e-01 -1.800e+00
4.483e-01 8.966e-01 -1.654e+00
4.828e-01 8.966e-01 -1.520e+00
5.172e-01 8.966e-01 -1.397e+00
5.517e-01 8.966e-01 -1.285e+00
5.862e-01 8.966e-01 -1.184e+00
6.207e-01 8.966e-01 -1.094e+00
6.552e-01 8.966e-01 -1.014e+00
6.897e-01 8.966e-01 -9.447e-01
7.241e-01 8.966e-01 -8.842e-01
7.586e-01 8.966e-01 -8.321e-01
7.931e-01 8.966e-01 -7.880e-01
8.276e-01 8.966e-01 -7.512e-01
8.621e-01 8.966e-01 -7.212e-01
8.966e-01 8.966e-01 -6.975e-01
9.310e-01 8.966e-01 -6.799e-01
9.655e-01 8.966e-01 -6.682e-01
1.000e+00 8.966e-01 -6.624e-01
0.000e+00 9.310e-01 -3.224e+00
3.448e-02 9.310e-01 -3.457e+00
6.897e-02 9.310e-01 -3.473e+00
1.034e-01 9.310e-01 -3.371e+00
1.379e-01 9.310e-01 -3.218e+00
1.724e-01 9.310e-01 -3.044e+00
2.069e-01 9.310e-01 -2.863e+00
2.414e-01 9.310e-01 -2.681e+00
2.759e-01 9.310e-01 -2.500e+00
3.103e-01 9.310e-01 -2.324e+00
3.448e-01 9.310e-01 -2.154e+00
3.793e-01 9.310e-01 -1.991e+00
4.138e-01 9.310e-01 -1.837e+00
4.483e-01 9.310e-01 -1.692e+00
4.828e-01 9.310e-01 -1.558e+00
5.172e-01 9.310e-01 -1.435e+00
5.517e-01 9.310e-01 -1.322e+00
5.862e-01 9.310e-01 -1.220e+00
6.207e-01 9.310e-01 -1.129e+00
6.552e-01 9.310e-01 -1.048e+00
6.897e-01 9.310e-01 -9.762e-01
7.241e-01 9.310e-01 -9.138e-01
7.586e-01 9.310e-01 -8.599e-01
7.931e-01 9.310e-01 -8.140e-01
8.276e-01 9.310e-01 -7.755e-01
8.621e-01 9.310e-01 -7.439e-01
8.966e-01 9.310e-01 -7.190e-01
9.310e-01 9.310e-01 -7.005e-01
9.655e-01 9.310e-01 -6.881e-01
1.000e+00 9.310e-01 -6.818e-01
0.000e+00 9.655e-01 -3.176e+00
3.448e-02 9.655e-01 -3.747e+00
6.897e-02 9.655e-01 -3.679e+00
1.034e-01 9.655e-01 -3.489e+00
1.379e-01 9.655e-01 -3.286e+00
1.724e-01 9.655e-01 -3.086e+00
2.069e-01 9.655e-01 -2.893e+00
2.414e-01 9.655e-01 -2.706e+00
2.759e-01 9.655e-01 -2.524e+00
3.103e-01 9.655e-01 -2.347e+00
3.448e-01 9.655e-01 -2.178e+00
3.793e-01 9.655e-01 -2.016e+00
4.138e-01 9.655e-01 -1.862e+00
4.483e-01 9.655e-01 -1.718e+00
4.828e-01 9.655e-01 -1.584e+00
5.172e-01 9.655e-01 -1.461e+00
5.517e-01 9.655e-01 -1.348e+00
5.862e-01 9.655e-01 -1.245e+00
6.207e-01 9.655e-01 -1.153e+00
6.552e-01 9.655e-01 -1.070e+00
6.897e-01 9.655e-01 -9.977e-01
7.241e-01 9.655e-01 -9.340e-01
7.586e-01 9.655e-01 -8.788e-01
7.931e-01 9.655e-01 -8.316e-01
8.276e-01 9.655e-01 -7.920e-01
8.621e-01 9.655e-01 -7.594e-01
8.966e-01 9.655e-01 -7.337e-01
9.310e-01 9.655e-01 -7.144e-01
9.655e-01 9.655e-01 -7.015e-01
1.000e+00 9.655e-01 -6.951e-01
0.000e+00 1.000e+00 -6.268e+00
3.448e-02 1.000e+00 -4.688e+00
6.897e-02 1.000e+00 -4.002e+00
1.034e-01 1.000e+00 -3.616e+00
1.379e-01 1.000e+00 -3.342e+00
1.724e-01 1.000e+00 -3.116e+00
2.069e-01 1.000e+00 -2.912e+00
2.414e-01 1.000e+00 -2.720e+00
2.759e-01 1.000e+00 -2.536e+00
3.103e-01 1.000e+00 -2.360e+00
3.448e-01 1.000e+00 -2.190e+00
3.793e-01 1.000e+00 -2.029e+00
4.138e-01 1.000e+00 -1.876e+00
4.483e-01 1.000e+00 -1.732e+00
4.828e-01 1.000e+00 -1.598e+00
5.172e-01 1.000e+00 -1.474e+00
5.517e-01 1.000e+00 -1.361e+00
5.862e-01 1.000e+00 -1.258e+00
6.207e-01 1.000e+00 -1.165e+00
6.552e-01 1.000e+00 -1.082e+00
6.897e-01 1.000e+00 -1.009e+00
7.241e-01 1.000e+00 -9.443e-01
7.586e-01 1.000e+00 -8.884e-01
7.931e-01 1.000e+00 -8.406e-01
8.276e-01 1.000e+00 -8.004e-01
8.621e-01 1.000e+00 -7.673e-01
8.966e-01 1.000e+00 -7.411e-01
9.310e-01 1.000e+00 -7.215e-01
9.655e-01 1.000e+00 -7.084e-01
1.000e+00 1.000e+00 -7.018e-01


==> data/reg_n30z1alpha1.0e-6.txt <==
# z = 1, alpha = 1.00e-06
# reg = 6.79621e+00
# u=  (0.000e+00, -2.190e-01)  (3.448e-02, -1.435e-01)  (6.897e-02, -2.184e-01)  (1.034e-01, -3.481e-01)  (1.379e-01, -5.528e-01)  (1.724e-01, -8.581e-01)  (2.069e-01, -1.290e+00)  (2.414e-01, -1.867e+00)  (2.759e-01, -2.591e+00)  (3.103e-01, -3.427e+00)  (3.448e-01, -4.299e+00)  (3.793e-01, -5.077e+00)  (4.138e-01, -5.600e+00)  (4.483e-01, -5.697e+00)  (4.828e-01, -5.237e+00)  (5.172e-01, -4.161e+00)  (5.517e-01, -2.497e+00)  (5.862e-01, -3.618e-01)  (6.207e-01, -5.985e+00)  (6.552e-01, -5.227e+00)  (6.897e-01, -4.717e+00)  (7.241e-01, -4.338e+00)  (7.586e-01, -4.038e+00)  (7.931e-01, -3.793e+00)  (8.276e-01, -3.592e+00)  (8.621e-01, -3.430e+00)  (8.966e-01, -3.304e+00)  (9.310e-01, -3.210e+00)  (9.655e-01, -3.148e+00)  (1.000e+00, -6.235e+00)  
# u= [ -2.190e-01,  -1.435e-01,  -2.184e-01,  -3.481e-01,  -5.528e-01,  -8.581e-01,  -1.290e+00,  -1.867e+00,  -2.591e+00,  -3.427e+00,  -4.299e+00,  -5.077e+00,  -5.600e+00,  -5.697e+00,  -5.237e+00,  -4.161e+00,  -2.497e+00,  -3.618e-01,  -5.985e+00,  -5.227e+00,  -4.717e+00,  -4.338e+00,  -4.038e+00,  -3.793e+00,  -3.592e+00,  -3.430e+00,  -3.304e+00,  -3.210e+00,  -3.148e+00, -6.235e+00 ]
       X        Y        Z
0.000e+00 0.000e+00 -2.190e-01
3.448e-02 0.000e+00 -1.827e-01
6.897e-02 0.000e+00 -1.539e-01
1.034e-01 0.000e+00 -1.240e-01
1.379e-01 0.000e+00 -8.890e-02
1.724e-01 0.000e+00 -4.629e-02
2.069e-01 0.000e+00 4.759e-03
2.414e-01 0.000e+00 6.445e-02
2.759e-01 0.000e+00 1.323e-01
3.103e-01 0.000e+00 2.075e-01
3.448e-01 0.000e+00 2.886e-01
3.793e-01 0.000e+00 3.742e-01
4.138e-01 0.000e+00 4.625e-01
4.483e-01 0.000e+00 5.518e-01
4.828e-01 0.000e+00 6.405e-01
5.172e-01 0.000e+00 7.274e-01
5.517e-01 0.000e+00 8.114e-01
5.862e-01 0.000e+00 8.915e-01
6.207e-01 0.000e+00 9.675e-01
6.552e-01 0.000e+00 1.039e+00
6.897e-01 0.000e+00 1.106e+00
7.241e-01 0.000e+00 1.169e+00
7.586e-01 0.000e+00 1.227e+00
7.931e-01 0.000e+00 1.282e+00
8.276e-01 0.000e+00 1.334e+00
8.621e-01 0.000e+00 1.382e+00
8.966e-01 0.000e+00 1.428e+00
9.310e-01 0.000e+00 1.472e+00
9.655e-01 0.000e+00 1.513e+00
1.000e+00 0.000e+00 1.548e+00
0.000e+00 3.448e-02 -1.435e-01
3.448e-02 3.448e-02 -1.596e-01
6.897e-02 3.448e-02 -1.522e-01
1.034e-01 3.448e-02 -1.297e-01
1.379e-01 3.448e-02 -9.502e-02
1.724e-01 3.448e-02 -4.893e-02
2.069e-01 3.448e-02 8.064e-03
2.414e-01 3.448e-02 7.528e-02
2.759e-01 3.448e-02 1.517e-01
3.103e-01 3.448e-02 2.359e-01
3.448e-01 3.448e-02 3.261e-01
3.793e-01 3.448e-02 4.204e-01
4.138e-01 3.448e-02 5.168e-01
4.483e-01 3.448e-02 6.133e-01
4.828e-01 3.448e-02 7.081e-01
5.172e-01 3.448e-02 7.999e-01
5.517e-01 3.448e-02 8.875e-01
5.862e-01 3.448e-02 9.702e-01
6.207e-01 3.448e-02 1.047e+00
6.552e-01 3.448e-02 1.119e+00
6.897e-01 3.448e-02 1.186e+00
7.241e-01 3.448e-02 1.248e+00
7.586e-01 3.448e-02 1.305e+00
7.931e-01 3.448e-02 1.358e+00
8.276e-01 3.448e-02 1.407e+00
8.621e-01 3.448e-02 1.453e+00
8.966e-01 3.448e-02 1.497e+00
9.310e-01 3.448e-02 1.538e+00
9.655e-01 3.448e-02 1.577e+00
1.000e+00 3.448e-02 1.609e+00
0.000e+00 6.897e-02 -2.184e-01
3.448e-02 6.897e-02 -2.160e-01
6.897e-02 6.897e-02 -2.022e-01
1.034e-01 6.897e-02 -1.744e-01
1.379e-01 6.897e-02 -1.323e-01
1.724e-01 6.897e-02 -7.591e-02
2.069e-01 6.897e-02 -5.885e-03
2.414e-01 6.897e-02 7.661e-02
2.759e-01 6.897e-02 1.699e-01
3.103e-01 6.897e-02 2.720e-01
3.448e-01 6.897e-02 3.803e-01
3.793e-01 6.897e-02 4.923e-01
4.138e-01 6.897e-02 6.052e-01
4.483e-01 6.897e-02 7.168e-01
4.828e-01 6.897e-02 8.248e-01
5.172e-01 6.897e-02 9.275e-01
5.517e-01 6.897e-02 1.024e+00
5.862e-01 6.897e-02 1.113e+00
6.207e-01 6.897e-02 1.194e+00
6.552e-01 6.897e-02 1.268e+00
6.897e-01 6.897e-02 1.335e+00
7.241e-01 6.897e-02 1.396e+00
7.586e-01 6.897e-02 1.451e+00
7.931e-01 6.897e-02 1.501e+00
8.276e-01 6.897e-02 1.547e+00
8.621e-01 6.897e-02 1.590e+00
8.966e-01 6.897e-02 1.629e+00
9.310e-01 6.897e-02 1.665e+00
9.655e-01 6.897e-02 1.699e+00
1.000e+00 6.897e-02 1.728e+00
0.000e+00 1.034e-01 -3.481e-01
3.448e-02 1.034e-01 -3.385e-01
6.897e-02 1.034e-01 -3.154e-01
1.034e-01 1.034e-01 -2.763e-01
1.379e-01 1.034e-01 -2.198e-01
1.724e-01 1.034e-01 -1.458e-01
2.069e-01 1.034e-01 -5.493e-02
2.414e-01 1.034e-01 5.119e-02
2.759e-01 1.034e-01 1.702e-01
3.103e-01 1.034e-01 2.993e-01
3.448e-01 1.034e-01 4.349e-01
3.793e-01 1.034e-01 5.737e-01
4.138e-01 1.034e-01 7.120e-01
4.483e-01 1.034e-01 8.468e-01
4.828e-01 1.034e-01 9.752e-01
5.172e-01 1.034e-01 1.095e+00
5.517e-01 1.034e-01 1.206e+00
5.862e-01 1.034e-01 1.305e+00
6.207e-01 1.034e-01 1.395e+00
6.552e-01 1.034e-01 1.473e+00
6.897e-01 1.034e-01 1.543e+00
7.241e-01 1.034e-01 1.603e+00
7.586e-01 1.034e-01 1.657e+00
7.931e-01 1.034e-01 1.703e+00
8.276e-01 1.034e-01 1.745e+00
8.621e-01 1.034e-01 1.782e+00
8.966e-01 1.034e-01 1.815e+00
9.310e-01 1.034e-01 1.845e+00
9.655e-01 1.034e-01 1.873e+00
1.000e+00 1.034e-01 1.896e+00
0.000e+00 1.379e-01 -5.528e-01
3.448e-02 1.379e-01 -5.384e-01
6.897e-02 1.379e-01 -5.048e-01
1.034e-01 1.379e-01 -4.501e-01
1.379e-01 1.379e-01 -3.732e-01
1.724e-01 1.379e-01 -2.741e-01
2.069e-01 1.379e-01 -1.540e-01
2.414e-01 1.379e-01 -1.518e-02
2.759e-01 1.379e-01 1.391e-01
3.103e-01 1.379e-01 3.048e-01
3.448e-01 1.379e-01 4.774e-01
3.793e-01 1.379e-01 6.522e-01
4.138e-01 1.379e-01 8.248e-01
4.483e-01 1.379e-01 9.909e-01
4.828e-01 1.379e-01 1.147e+00
5.172e-01 1.379e-01 1.291e+00
5.517e-01 1.379e-01 1.421e+00
5.862e-01 1.379e-01 1.536e+00
6.207e-01 1.379e-01 1.636e+00
6.552e-01 1.379e-01 1.722e+00
6.897e-01 1.379e-01 1.796e+00
7.241e-01 1.379e-01 1.857e+00
7.586e-01 1.379e-01 1.909e+00
7.931e-01 1.379e-01 1.952e+00
8.276e-01 1.379e-01 1.988e+00
8.621e-01 1.379e-01 2.019e+00
8.966e-01 1.379e-01 2.045e+00
9.310e-01 1.379e-01 2.067e+00
9.655e-01 1.379e-01 2.086e+00
1.000e+00 1.379e-01 2.101e+00
0.000e+00 1.724e-01 -8.581e-01
3.448e-02 1.724e-01 -8.361e-01
6.897e-02 1.724e-01 -7.877e-01
1.034e-01 1.724e-01 -7.113e-01
1.379e-01 1.724e-01 -6.063e-01
1.724e-01 1.724e-01 -4.734e-01
2.069e-01 1.724e-01 -3.145e-01
2.414e-01 1.724e-01 -1.330e-01
2.759e-01 1.724e-01 6.670e-02
3.103e-01 1.724e-01 2.792e-01
3.448e-01 1.724e-01 4.987e-01
3.793e-01 1.724e-01 7.190e-01
4.138e-01 1.724e-01 9.345e-01
4.483e-01 1.724e-01 1.140e+00
4.828e-01 1.724e-01 1.331e+00
5.172e-01 1.724e-01 1.505e+00
5.517e-01 1.724e-01 1.659e+00
5.862e-01 1.724e-01 1.793e+00
6.207e-01 1.724e-01 1.907e+00
6.552e-01 1.724e-01 2.003e+00
6.897e-01 1.724e-01 2.081e+00
7.241e-01 1.724e-01 2.144e+00
7.586e-01 1.724e-01 2.194e+00
7.931e-01 1.724e-01 2.233e+00
8.276e-01 1.724e-01 2.263e+00
8.621e-01 1.724e-01 2.286e+00
8.966e-01 1.724e-01 2.303e+00
9.310e-01 1.724e-01 2.315e+00
9.655e-01 1.724e-01 2.324e+00
1.000e+00 1.724e-01 2.329e+00
0.000e+00 2.069e-01 -1.290e+00
3.448e-02 2.069e-01 -1.252e+00
6.897e-02 2.069e-01 -1.180e+00
1.034e-01 2.069e-01 -1.073e+00
1.379e-01 2.069e-01 -9.290e-01
1.724e-01 2.069e-01 -7.513e-01
2.069e-01 2.069e-01 -5.425e-01
2.414e-01 2.069e-01 -3.072e-01
2.759e-01 2.069e-01 -5.125e-02
3.103e-01 2.069e-01 2.184e-01
3.448e-01 2.069e-01 4.944e-01
3.793e-01 2.069e-01 7.691e-01
4.138e-01 2.069e-01 1.035e+00
4.483e-01 2.069e-01 1.287e+00
4.828e-01 2.069e-01 1.519e+00
5.172e-01 2.069e-01 1.727e+00
5.517e-01 2.069e-01 1.910e+00
5.862e-01 2.069e-01 2.066e+00
6.207e-01 2.069e-01 2.196e+00
6.552e-01 2.069e-01 2.302e+00
6.897e-01 2.069e-01 2.386e+00
7.241e-01 2.069e-01 2.450e+00
7.586e-01 2.069e-01 2.497e+00
7.931e-01 2.069e-01 2.530e+00
8.276e-01 2.069e-01 2.553e+00
8.621e-01 2.069e-01 2.566e+00
8.966e-01 2.069e-01 2.572e+00
9.310e-01 2.069e-01 2.573e+00
9.655e-01 2.069e-01 2.569e+00
1.000e+00 2.069e-01 2.563e+00
0.000e+00 2.414e-01 -1.867e+00
3.448e-02 2.414e-01 -1.800e+00
6.897e-02 2.414e-01 -1.690e+00
1.034e-01 2.414e-01 -1.537e+00
1.379e-01 2.414e-01 -1.341e+00
1.724e-01 2.414e-01 -1.106e+00
2.069e-01 2.414e-01 -8.349e-01
2.414e-01 2.414e-01 -5.344e-01
2.759e-01 2.414e-01 -2.118e-01
3.103e-01 2.414e-01 1.245e-01
3.448e-01 2.414e-01 4.653e-01
3.793e-01 2.414e-01 8.017e-01
4.138e-01 2.414e-01 1.125e+00
4.483e-01 2.414e-01 1.428e+00
4.828e-01 2.414e-01 1.704e+00
5.172e-01 2.414e-01 1.950e+00
5.517e-01 2.414e-01 2.163e+00
5.862e-01 2.414e-01 2.343e+00
6.207e-01 2.414e-01 2.489e+00
6.552e-01 2.414e-01 2.605e+00
6.897e-01 2.414e-01 2.693e+00
7.241e-01 2.414e-01 2.757e+00
7.586e-01 2.414e-01 2.800e+00
7.931e-01 2.414e-01 2.826e+00
8.276e-01 2.414e-01 2.838e+00
8.621e-01 2.414e-01 2.839e+00
8.966e-01 2.414e-01 2.832e+00
9.310e-01 2.414e-01 2.819e+00
9.655e-01 2.414e-01 2.800e+00
1.000e+00 2.414e-01 2.782e+00
0.000e+00 2.759e-01 -2.591e+00
3.448e-02 2.759e-01 -2.474e+00
6.897e-02 2.759e-01 -2.307e+00
1.034e-01 2.759e-01 -2.091e+00
1.379e-01 2.759e-01 -1.828e+00
1.724e-01 2.759e-01 -1.521e+00
2.069e-01 2.759e-01 -1.176e+00
2.414e-01 2.759e-01 -8.003e-01
2.759e-01 2.759e-01 -4.027e-01
3.103e-01 2.759e-01 6.907e-03
3.448e-01 2.759e-01 4.180e-01
3.793e-01 2.759e-01 8.202e-01
4.138e-01 2.759e-01 1.204e+00
4.483e-01 2.759e-01 1.560e+00
4.828e-01 2.759e-01 1.882e+00
5.172e-01 2.759e-01 2.165e+00
5.517e-01 2.759e-01 2.408e+00
5.862e-01 2.759e-01 2.609e+00
6.207e-01 2.759e-01 2.770e+00
6.552e-01 2.759e-01 2.893e+00
6.897e-01 2.759e-01 2.983e+00
7.241e-01 2.759e-01 3.044e+00
7.586e-01 2.759e-01 3.080e+00
7.931e-01 2.759e-01 3.095e+00
8.276e-01 2.759e-01 3.095e+00
8.621e-01 2.759e-01 3.081e+00
8.966e-01 2.759e-01 3.058e+00
9.310e-01 2.759e-01 3.028e+00
9.655e-01 2.759e-01 2.993e+00
1.000e+00 2.759e-01 2.959e+00
0.000e+00 3.103e-01 -3.427e+00
3.448e-02 3.103e-01 -3.235e+00
6.897e-02 3.103e-01 -2.990e+00
1.034e-01 3.103e-01 -2.694e+00
1.379e-01 3.103e-01 -2.350e+00
1.724e-01 3.103e-01 -1.961e+00
2.069e-01 3.103e-01 -1.535e+00
2.414e-01 3.103e-01 -1.079e+00
2.759e-01 3.103e-01 -6.028e-01
3.103e-01 3.103e-01 -1.182e-01
3.448e-01 3.103e-01 3.634e-01
3.793e-01 3.103e-01 8.303e-01
4.138e-01 3.103e-01 1.272e+00
4.483e-01 3.103e-01 1.678e+00
4.828e-01 3.103e-01 2.043e+00
5.172e-01 3.103e-01 2.361e+00
5.517e-01 3.103e-01 2.629e+00
5.862e-01 3.103e-01 2.847e+00
6.207e-01 3.103e-01 3.018e+00
6.552e-01 3.103e-01 3.144e+00
6.897e-01 3.103e-01 3.232e+00
7.241e-01 3.103e-01 3.285e+00
7.586e-01 3.103e-01 3.310e+00
7.931e-01 3.103e-01 3.311e+00
8.276e-01 3.103e-01 3.294e+00
8.621e-01 3.103e-01 3.263e+00
8.966e-01 3.103e-01 3.221e+00
9.310e-01 3.103e-01 3.172e+00
9.655e-01 3.103e-01 3.118e+00
1.000e+00 3.103e-01 3.068e+00
0.000e+00 3.448e-01 -4.299e+00
3.448e-02 3.448e-01 -4.008e+00
6.897e-02 3.448e-01 -3.668e+00
1.034e-01 3.448e-01 -3.281e+00
1.379e-01 3.448e-01 -2.848e+00
1.724e-01 3.448e-01 -2.375e+00
2.069e-01 3.448e-01 -1.868e+00
2.414e-01 3.448e-01 -1.334e+00
2.759e-01 3.448e-01 -7.853e-01
3.103e-01 3.448e-01 -2.320e-01
3.448e-01 3.448e-01 3.128e-01
3.793e-01 3.448e-01 8.367e-01
4.138e-01 3.448e-01 1.328e+00
4.483e-01 3.448e-01 1.777e+00
4.828e-01 3.448e-01 2.175e+00
5.172e-01 3.448e-01 2.518e+00
5.517e-01 3.448e-01 2.803e+00
5.862e-01 3.448e-01 3.032e+00
6.207e-01 3.448e-01 3.205e+00
6.552e-01 3.448e-01 3.328e+00
6.897e-01 3.448e-01 3.407e+00
7.241e-01 3.448e-01 3.447e+00
7.586e-01 3.448e-01 3.455e+00
7.931e-01 3.448e-01 3.438e+00
8.276e-01 3.448e-01 3.402e+00
8.621e-01 3.448e-01 3.350e+00
8.966e-01 3.448e-01 3.287e+00
9.310e-01 3.448e-01 3.218e+00
9.655e-01 3.448e-01 3.145e+00
1.000e+00 3.448e-01 3.077e+00
0.000e+00 3.793e-01 -5.077e+00
3.448e-02 3.793e-01 -4.677e+00
6.897e-02 3.793e-01 -4.238e+00
1.034e-01 3.793e-01 -3.761e+00
1.379e-01 3.793e-01 -3.248e+00
1.724e-01 3.793e-01 -2.702e+00
2.069e-01 3.793e-01 -2.128e+00
2.414e-01 3.793e-01 -1.533e+00
2.759e-01 3.793e-01 -9.260e-01
3.103e-01 3.793e-01 -3.203e-01
3.448e-01 3.793e-01 2.716e-01
3.793e-01 3.793e-01 8.365e-01
4.138e-01 3.793e-01 1.362e+00
4.483e-01 3.793e-01 1.838e+00
4.828e-01 3.793e-01 2.256e+00
5.172e-01 3.793e-01 2.611e+00
5.517e-01 3.793e-01 2.902e+00
5.862e-01 3.793e-01 3.128e+00
6.207e-01 3.793e-01 3.294e+00
6.552e-01 3.793e-01 3.405e+00
6.897e-01 3.793e-01 3.467e+00
7.241e-01 3.793e-01 3.489e+00
7.586e-01 3.793e-01 3.476e+00
7.931e-01 3.793e-01 3.437e+00
8.276e-01 3.793e-01 3.378e+00
8.621e-01 3.793e-01 3.304e+00
8.966e-01 3.793e-01 3.220e+00
9.310e-01 3.793e-01 3.131e+00
9.655e-01 3.793e-01 3.038e+00
1.000e+00 3.793e-01 2.955e+00
0.000e+00 4.138e-01 -5.600e+00
3.448e-02 4.138e-01 -5.100e+00
6.897e-02 4.138e-01 -4.582e+00
1.034e-01 4.138e-01 -4.043e+00
1.379e-01 4.138e-01 -3.480e+00
1.724e-01 4.138e-01 -2.892e+00
2.069e-01 4.138e-01 -2.281e+00
2.414e-01 4.138e-01 -1.652e+00
2.759e-01 4.138e-01 -1.016e+00
3.103e-01 4.138e-01 -3.839e-01
3.448e-01 4.138e-01 2.301e-01
3.793e-01 4.138e-01 8.121e-01
4.138e-01 4.138e-01 1.349e+00
4.483e-01 4.138e-01 1.831e+00
4.828e-01 4.138e-01 2.249e+00
5.172e-01 4.138e-01 2.599e+00
5.517e-01 4.138e-01 2.878e+00
5.862e-01 4.138e-01 3.090e+00
6.207e-01 4.138e-01 3.237e+00
6.552e-01 4.138e-01 3.326e+00
6.897e-01 4.138e-01 3.365e+00
7.241e-01 4.138e-01 3.362e+00
7.586e-01 4.138e-01 3.325e+00
7.931e-01 4.138e-01 3.262e+00
8.276e-01 4.138e-01 3.181e+00
8.621e-01 4.138e-01 3.086e+00
8.966e-01 4.138e-01 2.983e+00
9.310e-01 4.138e-01 2.876e+00
9.655e-01 4.138e-01 2.768e+00
1.000e+00 4.138e-01 2.672e+00
0.000e+00 4.483e-01 -5.697e+00
3.448e-02 4.483e-01 -5.145e+00
6.897e-02 4.483e-01 -4.606e+00
1.034e-01 4.483e-01 -4.066e+00
1.379e-01 4.483e-01 -3.509e+00
1.724e-01 4.483e-01 -2.929e+00
2.069e-01 4.483e-01 -2.325e+00
2.414e-01 4.483e-01 -1.703e+00
2.759e-01 4.483e-01 -1.073e+00
3.103e-01 4.483e-01 -4.492e-01
3.448e-01 4.483e-01 1.548e-01
3.793e-01 4.483e-01 7.238e-01
4.138e-01 4.483e-01 1.245e+00
4.483e-01 4.483e-01 1.706e+00
4.828e-01 4.483e-01 2.101e+00
5.172e-01 4.483e-01 2.424e+00
5.517e-01 4.483e-01 2.675e+00
5.862e-01 4.483e-01 2.856e+00
6.207e-01 4.483e-01 2.973e+00
6.552e-01 4.483e-01 3.032e+00
6.897e-01 4.483e-01 3.043e+00
7.241e-01 4.483e-01 3.013e+00
7.586e-01 4.483e-01 2.952e+00
7.931e-01 4.483e-01 2.868e+00
8.276e-01 4.483e-01 2.768e+00
8.621e-01 4.483e-01 2.657e+00
8.966e-01 4.483e-01 2.541e+00
9.310e-01 4.483e-01 2.424e+00
9.655e-01 4.483e-01 2.308e+00
1.000e+00 4.483e-01 2.207e+00
0.000e+00 4.828e-01 -5.237e+00
3.448e-02 4.828e-01 -4.743e+00
6.897e-02 4.828e-01 -4.300e+00
1.034e-01 4.828e-01 -3.854e+00
1.379e-01 4.828e-01 -3.379e+00
1.724e-01 4.828e-01 -2.864e+00
2.069e-01 4.828e-01 -2.315e+00
2.414e-01 4.828e-01 -1.741e+00
2.759e-01 4.828e-01 -1.156e+00
3.103e-01 4.828e-01 -5.763e-01
3.448e-01 4.828e-01 -1.785e-02
3.793e-01 4.828e-01 5.041e-01
4.138e-01 4.828e-01 9.764e-01
4.483e-01 4.828e-01 1.389e+00
4.828e-01 4.828e-01 1.734e+00
5.172e-01 4.828e-01 2.010e+00
5.517e-01 4.828e-01 2.215e+00
5.862e-01 4.828e-01 2.355e+00
6.207e-01 4.828e-01 2.433e+00
6.552e-01 4.828e-01 2.460e+00
6.897e-01 4.828e-01 2.442e+00
7.241e-01 4.828e-01 2.390e+00
7.586e-01 4.828e-01 2.311e+00
7.931e-01 4.828e-01 2.214e+00
8.276e-01 4.828e-01 2.105e+00
8.621e-01 4.828e-01 1.989e+00
8.966e-01 4.828e-01 1.872e+00
9.310e-01 4.828e-01 1.756e+00
9.655e-01 4.828e-01 1.645e+00
1.000e+00 4.828e-01 1.548e+00
0.000e+00 5.172e-01 -4.161e+00
3.448e-02 5.172e-01 -3.985e+00
6.897e-02 5.172e-01 -3.823e+00
1.034e-01 5.172e-01 -3.575e+00
1.379e-01 5.172e-01 -3.235e+00
1.724e-01 5.172e-01 -2.822e+00
2.069e-01 5.172e-01 -2.358e+00
2.414e-01 5.172e-01 -1.863e+00
2.759e-01 5.172e-01 -1.358e+00
3.103e-01 5.172e-01 -8.596e-01
3.448e-01 5.172e-01 -3.841e-01
3.793e-01 5.172e-01 5.466e-02
4.138e-01 5.172e-01 4.453e-01
4.483e-01 5.172e-01 7.796e-01
4.828e-01 5.172e-01 1.053e+00
5.172e-01 5.172e-01 1.263e+00
5.517e-01 5.172e-01 1.412e+00
5.862e-01 5.172e-01 1.505e+00
6.207e-01 5.172e-01 1.547e+00
6.552e-01 5.172e-01 1.546e+00
6.897e-01 5.172e-01 1.510e+00
7.241e-01 5.172e-01 1.449e+00
7.586e-01 5.172e-01 1.368e+00
7.931e-01 5.172e-01 1.275e+00
8.276e-01 5.172e-01 1.175e+00
8.621e-01 5.172e-01 1.073e+00
8.966e-01 5.172e-01 9.723e-01
9.310e-01 5.172e-01 8.746e-01
9.655e-01 5.172e-01 7.824e-01
1.000e+00 5.172e-01 7.037e-01
0.000e+00 5.517e-01 -2.497e+00
3.448e-02 5.517e-01 -3.381e+00
6.897e-02 5.517e-01 -3.634e+00
1.034e-01 5.517e-01 -3.549e+00
1.379e-01 5.517e-01 -3.298e+00
1.724e-01 5.517e-01 -2.964e+00
2.069e-01 5.517e-01 -2.588e+00
2.414e-01 5.517e-01 -2.195e+00
2.759e-01 5.517e-01 -1.804e+00
3.103e-01 5.517e-01 -1.426e+00
3.448e-01 5.517e-01 -1.073e+00
3.793e-01 5.517e-01 -7.549e-01
4.138e-01 5.517e-01 -4.772e-01
4.483e-01 5.517e-01 -2.446e-01
4.828e-01 5.517e-01 -5.889e-02
5.172e-01 5.517e-01 8.030e-02
5.517e-01 5.517e-01 1.756e-01
5.862e-01 5.517e-01 2.313e-01
6.207e-01 5.517e-01 2.528e-01
6.552e-01 5.517e-01 2.463e-01
6.897e-01 5.517e-01 2.179e-01
7.241e-01 5.517e-01 1.735e-01
7.586e-01 5.517e-01 1.184e-01
7.931e-01 5.517e-01 5.712e-02
8.276e-01 5.517e-01 -6.912e-03
8.621e-01 5.517e-01 -7.101e-02
8.966e-01 5.517e-01 -1.333e-01
9.310e-01 5.517e-01 -1.926e-01
9.655e-01 5.517e-01 -2.477e-01
1.000e+00 5.517e-01 -2.943e-01
0.000e+00 5.862e-01 -3.747e-01
3.448e-02 5.862e-01 -4.714e+00
6.897e-02 5.862e-01 -4.426e+00
1.034e-01 5.862e-01 -4.033e+00
1.379e-01 5.862e-01 -3.693e+00
1.724e-01 5.862e-01 -3.392e+00
2.069e-01 5.862e-01 -3.119e+00
2.414e-01 5.862e-01 -2.871e+00
2.759e-01 5.862e-01 -2.645e+00
3.103e-01 5.862e-01 -2.439e+00
3.448e-01 5.862e-01 -2.254e+00
3.793e-01 5.862e-01 -2.090e+00
4.138e-01 5.862e-01 -1.946e+00
4.483e-01 5.862e-01 -1.823e+00
4.828e-01 5.862e-01 -1.720e+00
5.172e-01 5.862e-01 -1.635e+00
5.517e-01 5.862e-01 -1.567e+00
5.862e-01 5.862e-01 -1.513e+00
6.207e-01 5.862e-01 -1.472e+00
6.552e-01 5.862e-01 -1.442e+00
6.897e-01 5.862e-01 -1.419e+00
7.241e-01 5.862e-01 -1.404e+00
7.586e-01 5.862e-01 -1.394e+00
7.931e-01 5.862e-01 -1.388e+00
8.276e-01 5.862e-01 -1.384e+00
8.621e-01 5.862e-01 -1.383e+00
8.966e-01 5.862e-01 -1.383e+00
9.310e-01 5.862e-01 -1.384e+00
9.655e-01 5.862e-01 -1.386e+00
1.000e+00 5.862e-01 -1.388e+00
0.000e+00 6.207e-01 -5.968e+00
3.448e-02 6.207e-01 -4.977e+00
6.897e-02 6.207e-01 -4.449e+00
1.034e-01 6.207e-01 -4.045e+00
1.379e-01 6.207e-01 -3.707e+00
1.724e-01 6.207e-01 -3.411e+00
2.069e-01 6.207e-01 -3.145e+00
2.414e-01 6.207e-01 -2.904e+00
2.759e-01 6.207e-01 -2.684e+00
3.103e-01 6.207e-01 -2.485e+00
3.448e-01 6.207e-01 -2.306e+00
3.793e-01 6.207e-01 -2.146e+00
4.138e-01 6.207e-01 -2.006e+00
4.483e-01 6.207e-01 -1.886e+00
4.828e-01 6.207e-01 -1.784e+00
5.172e-01 6.207e-01 -1.699e+00
5.517e-01 6.207e-01 -1.629e+00
5.862e-01 6.207e-01 -1.574e+00
6.207e-01 6.207e-01 -1.530e+00
6.552e-01 6.207e-01 -1.497e+00
6.897e-01 6.207e-01 -1.472e+00
7.241e-01 6.207e-01 -1.453e+00
7.586e-01 6.207e-01 -1.440e+00
7.931e-01 6.207e-01 -1.431e+00
8.276e-01 6.207e-01 -1.425e+00
8.621e-01 6.207e-01 -1.421e+00
8.966e-01 6.207e-01 -1.419e+00
9.310e-01 6.207e-01 -1.418e+00
9.655e-01 6.207e-01 -1.418e+00
1.000e+00 6.207e-01 -1.419e+00
0.000e+00 6.552e-01 -5.226e+00
3.448e-02 6.552e-01 -4.753e+00
6.897e-02 6.552e-01 -4.342e+00
1.034e-01 6.552e-01 -3.991e+00
1.379e-01 6.552e-01 -3.683e+00
1.724e-01 6.552e-01 -3.408e+00
2.069e-01 6.552e-01 -3.158e+00
2.414e-01 6.552e-01 -2.929e+00
2.759e-01 6.552e-01 -2.719e+00
3.103e-01 6.552e-01 -2.529e+00
3.448e-01 6.552e-01 -2.356e+00
3.793e-01 6.552e-01 -2.202e+00
4.138e-01 6.552e-01 -2.066e+00
4.483e-01 6.552e-01 -1.948e+00
4.828e-01 6.552e-01 -1.847e+00
5.172e-01 6.552e-01 -1.762e+00
5.517e-01 6.552e-01 -1.692e+00
5.862e-01 6.552e-01 -1.634e+00
6.207e-01 6.552e-01 -1.588e+00
6.552e-01 6.552e-01 -1.552e+00
6.897e-01 6.552e-01 -1.523e+00
7.241e-01 6.552e-01 -1.502e+00
7.586e-01 6.552e-01 -1.485e+00
7.931e-01 6.552e-01 -1.473e+00
8.276e-01 6.552e-01 -1.465e+00
8.621e-01 6.552e-01 -1.458e+00
8.966e-01 6.552e-01 -1.454e+00
9.310e-01 6.552e-01 -1.452e+00
9.655e-01 6.552e-01 -1.451e+00
1.000e+00 6.552e-01 -1.450e+00
0.000e+00 6.897e-01 -4.717e+00
3.448e-02 6.897e-01 -4.456e+00
6.897e-02 6.897e-01 -4.170e+00
1.034e-01 6.897e-01 -3.891e+00
1.379e-01 6.897e-01 -3.630e+00
1.724e-01 6.897e-01 -3.386e+00
2.069e-01 6.897e-01 -3.158e+00
2.414e-01 6.897e-01 -2.946e+00
2.759e-01 6.897e-01 -2.750e+00
3.103e-01 6.897e-01 -2.569e+00
3.448e-01 6.897e-01 -2.404e+00
3.793e-01 6.897e-01 -2.256e+00
4.138e-01 6.897e-01 -2.125e+00
4.483e-01 6.897e-01 -2.009e+00
4.828e-01 6.897e-01 -1.909e+00
5.172e-01 6.897e-01 -1.824e+00
5.517e-01 6.897e-01 -1.753e+00
5.862e-01 6.897e-01 -1.693e+00
6.207e-01 6.897e-01 -1.645e+00
6.552e-01 6.897e-01 -1.606e+00
6.897e-01 6.897e-01 -1.574e+00
7.241e-01 6.897e-01 -1.550e+00
7.586e-01 6.897e-01 -1.530e+00
7.931e-01 6.897e-01 -1.515e+00
8.276e-01 6.897e-01 -1.504e+00
8.621e-01 6.897e-01 -1.495e+00
8.966e-01 6.897e-01 -1.489e+00
9.310e-01 6.897e-01 -1.485e+00
9.655e-01 6.897e-01 -1.482e+00
1.000e+00 6.897e-01 -1.481e+00
0.000e+00 7.241e-01 -4.338e+00
3.448e-02 7.241e-01 -4.182e+00
6.897e-02 7.241e-01 -3.987e+00
1.034e-01 7.241e-01 -3.776e+00
1.379e-01 7.241e-01 -3.563e+00
1.724e-01 7.241e-01 -3.354e+00
2.069e-01 7.241e-01 -3.151e+00
2.414e-01 7.241e-01 -2.958e+00
2.759e-01 7.241e-01 -2.776e+00
3.103e-01 7.241e-01 -2.607e+00
3.448e-01 7.241e-01 -2.450e+00
3.793e-01 7.241e-01 -2.308e+00
4.138e-01 7.241e-01 -2.181e+00
4.483e-01 7.241e-01 -2.068e+00
4.828e-01 7.241e-01 -1.969e+00
5.172e-01 7.241e-01 -1.884e+00
5.517e-01 7.241e-01 -1.812e+00
5.862e-01 7.241e-01 -1.751e+00
6.207e-01 7.241e-01 -1.700e+00
6.552e-01 7.241e-01 -1.658e+00
6.897e-01 7.241e-01 -1.624e+00
7.241e-01 7.241e-01 -1.596e+00
7.586e-01 7.241e-01 -1.573e+00
7.931e-01 7.241e-01 -1.556e+00
8.276e-01 7.241e-01 -1.542e+00
8.621e-01 7.241e-01 -1.531e+00
8.966e-01 7.241e-01 -1.523e+00
9.310e-01 7.241e-01 -1.517e+00
9.655e-01 7.241e-01 -1.513e+00
1.000e+00 7.241e-01 -1.511e+00
0.000e+00 7.586e-01 -4.037e+00
3.448e-02 7.586e-01 -3.948e+00
6.897e-02 7.586e-01 -3.819e+00
1.034e-01 7.586e-01 -3.664e+00
1.379e-01 7.586e-01 -3.495e+00
1.724e-01 7.586e-01 -3.319e+00
2.069e-01 7.586e-01 -3.142e+00
2.414e-01 7.586e-01 -2.968e+00
2.759e-01 7.586e-01 -2.800e+00
3.103e-01 7.586e-01 -2.642e+00
3.448e-01 7.586e-01 -2.494e+00
3.793e-01 7.586e-01 -2.358e+00
4.138e-01 7.586e-01 -2.234e+00
4.483e-01 7.586e-01 -2.124e+00
4.828e-01 7.586e-01 -2.027e+00
5.172e-01 7.586e-01 -1.942e+00
5.517e-01 7.586e-01 -1.868e+00
5.862e-01 7.586e-01 -1.805e+00
6.207e-01 7.586e-01 -1.752e+00
6.552e-01 7.586e-01 -1.708e+00
6.897e-01 7.586e-01 -1.670e+00
7.241e-01 7.586e-01 -1.640e+00
7.586e-01 7.586e-01 -1.614e+00
7.931e-01 7.586e-01 -1.594e+00
8.276e-01 7.586e-01 -1.577e+00
8.621e-01 7.586e-01 -1.564e+00
8.966e-01 7.586e-01 -1.554e+00
9.310e-01 7.586e-01 -1.547e+00
9.655e-01 7.586e-01 -1.542e+00
1.000e+00 7.586e-01 -1.540e+00
0.000e+00 7.931e-01 -3.793e+00
3.448e-02 7.931e-01 -3.754e+00
6.897e-02 7.931e-01 -3.677e+00
1.034e-01 7.931e-01 -3.568e+00
1.379e-01 7.931e-01 -3.436e+00
1.724e-01 7.931e-01 -3.289e+00
2.069e-01 7.931e-01 -3.134e+00
2.414e-01 7.931e-01 -2.977e+00
2.759e-01 7.931e-01 -2.823e+00
3.103e-01 7.931e-01 -2.675e+00
3.448e-01 7.931e-01 -2.534e+00
3.793e-01 7.931e-01 -2.404e+00
4.138e-01 7.931e-01 -2.284e+00
4.483e-01 7.931e-01 -2.176e+00
4.828e-01 7.931e-01 -2.080e+00
5.172e-01 7.931e-01 -1.995e+00
5.517e-01 7.931e-01 -1.920e+00
5.862e-01 7.931e-01 -1.856e+00
6.207e-01 7.931e-01 -1.801e+00
6.552e-01 7.931e-01 -1.753e+00
6.897e-01 7.931e-01 -1.714e+00
7.241e-01 7.931e-01 -1.680e+00
7.586e-01 7.931e-01 -1.652e+00
7.931e-01 7.931e-01 -1.629e+00
8.276e-01 7.931e-01 -1.610e+00
8.621e-01 7.931e-01 -1.595e+00
8.966e-01 7.931e-01 -1.583e+00
9.310e-01 7.931e-01 -1.575e+00
9.655e-01 7.931e-01 -1.569e+00
1.000e+00 7.931e-01 -1.566e+00
0.000e+00 8.276e-01 -3.592e+00
3.448e-02 8.276e-01 -3.602e+00
6.897e-02 8.276e-01 -3.570e+00
1.034e-01 8.276e-01 -3.498e+00
1.379e-01 8.276e-01 -3.395e+00
1.724e-01 8.276e-01 -3.270e+00
2.069e-01 8.276e-01 -3.132e+00
2.414e-01 8.276e-01 -2.989e+00
2.759e-01 8.276e-01 -2.846e+00
3.103e-01 8.276e-01 -2.705e+00
3.448e-01 8.276e-01 -2.572e+00
3.793e-01 8.276e-01 -2.446e+00
4.138e-01 8.276e-01 -2.330e+00
4.483e-01 8.276e-01 -2.224e+00
4.828e-01 8.276e-01 -2.128e+00
5.172e-01 8.276e-01 -2.043e+00
5.517e-01 8.276e-01 -1.968e+00
5.862e-01 8.276e-01 -1.902e+00
6.207e-01 8.276e-01 -1.844e+00
6.552e-01 8.276e-01 -1.795e+00
6.897e-01 8.276e-01 -1.752e+00
7.241e-01 8.276e-01 -1.716e+00
7.586e-01 8.276e-01 -1.686e+00
7.931e-01 8.276e-01 -1.660e+00
8.276e-01 8.276e-01 -1.640e+00
8.621e-01 8.276e-01 -1.623e+00
8.966e-01 8.276e-01 -1.609e+00
9.310e-01 8.276e-01 -1.600e+00
9.655e-01 8.276e-01 -1.593e+00
1.000e+00 8.276e-01 -1.590e+00
0.000e+00 8.621e-01 -3.430e+00
3.448e-02 8.621e-01 -3.495e+00
6.897e-02 8.621e-01 -3.505e+00
1.034e-01 8.621e-01 -3.461e+00
1.379e-01 8.621e-01 -3.377e+00
1.724e-01 8.621e-01 -3.266e+00
2.069e-01 8.621e-01 -3.139e+00
2.414e-01 8.621e-01 -3.004e+00
2.759e-01 8.621e-01 -2.868e+00
3.103e-01 8.621e-01 -2.734e+00
3.448e-01 8.621e-01 -2.605e+00
3.793e-01 8.621e-01 -2.483e+00
4.138e-01 8.621e-01 -2.370e+00
4.483e-01 8.621e-01 -2.265e+00
4.828e-01 8.621e-01 -2.170e+00
5.172e-01 8.621e-01 -2.085e+00
5.517e-01 8.621e-01 -2.009e+00
5.862e-01 8.621e-01 -1.941e+00
6.207e-01 8.621e-01 -1.882e+00
6.552e-01 8.621e-01 -1.831e+00
6.897e-01 8.621e-01 -1.786e+00
7.241e-01 8.621e-01 -1.748e+00
7.586e-01 8.621e-01 -1.715e+00
7.931e-01 8.621e-01 -1.688e+00
8.276e-01 8.621e-01 -1.665e+00
8.621e-01 8.621e-01 -1.647e+00
8.966e-01 8.621e-01 -1.632e+00
9.310e-01 8.621e-01 -1.621e+00
9.655e-01 8.621e-01 -1.614e+00
1.000e+00 8.621e-01 -1.610e+00
0.000e+00 8.966e-01 -3.304e+00
3.448e-02 8.966e-01 -3.448e+00
6.897e-02 8.966e-01 -3.497e+00
1.034e-01 8.966e-01 -3.468e+00
1.379e-01 8.966e-01 -3.387e+00
1.724e-01 8.966e-01 -3.278e+00
2.069e-01 8.966e-01 -3.154e+00
2.414e-01 8.966e-01 -3.023e+00
2.759e-01 8.966e-01 -2.891e+00
3.103e-01 8.966e-01 -2.760e+00
3.448e-01 8.966e-01 -2.635e+00
3.793e-01 8.966e-01 -2.515e+00
4.138e-01 8.966e-01 -2.404e+00
4.483e-01 8.966e-01 -2.300e+00
4.828e-01 8.966e-01 -2.206e+00
5.172e-01 8.966e-01 -2.120e+00
5.517e-01 8.966e-01 -2.043e+00
5.862e-01 8.966e-01 -1.974e+00
6.207e-01 8.966e-01 -1.914e+00
6.552e-01 8.966e-01 -1.861e+00
6.897e-01 8.966e-01 -1.814e+00
7.241e-01 8.966e-01 -1.774e+00
7.586e-01 8.966e-01 -1.740e+00
7.931e-01 8.966e-01 -1.711e+00
8.276e-01 8.966e-01 -1.686e+00
8.621e-01 8.966e-01 -1.666e+00
8.966e-01 8.966e-01 -1.651e+00
9.310e-01 8.966e-01 -1.639e+00
9.655e-01 8.966e-01 -1.631e+00
1.000e+00 8.966e-01 -1.627e+00
0.000e+00 9.310e-01 -3.211e+00
3.448e-02 9.310e-01 -3.500e+00
6.897e-02 9.310e-01 -3.572e+00
1.034e-01 9.310e-01 -3.525e+00
1.379e-01 9.310e-01 -3.426e+00
1.724e-01 9.310e-01 -3.305e+00
2.069e-01 9.310e-01 -3.175e+00
2.414e-01 9.310e-01 -3.043e+00
2.759e-01 9.310e-01 -2.911e+00
3.103e-01 9.310e-01 -2.782e+00
3.448e-01 9.310e-01 -2.659e+00
3.793e-01 9.310e-01 -2.541e+00
4.138e-01 9.310e-01 -2.430e+00
4.483e-01 9.310e-01 -2.328e+00
4.828e-01 9.310e-01 -2.233e+00
5.172e-01 9.310e-01 -2.147e+00
5.517e-01 9.310e-01 -2.070e+00
5.862e-01 9.310e-01 -2.000e+00
6.207e-01 9.310e-01 -1.938e+00
6.552e-01 9.310e-01 -1.884e+00
6.897e-01 9.310e-01 -1.836e+00
7.241e-01 9.310e-01 -1.794e+00
7.586e-01 9.310e-01 -1.758e+00
7.931e-01 9.310e-01 -1.728e+00
8.276e-01 9.310e-01 -1.703e+00
8.621e-01 9.310e-01 -1.682e+00
8.966e-01 9.310e-01 -1.665e+00
9.310e-01 9.310e-01 -1.653e+00
9.655e-01 9.310e-01 -1.645e+00
1.000e+00 9.310e-01 -1.640e+00
0.000e+00 9.655e-01 -3.157e+00
3.448e-02 9.655e-01 -3.781e+00
6.897e-02 9.655e-01 -3.769e+00
1.034e-01 9.655e-01 -3.635e+00
1.379e-01 9.655e-01 -3.486e+00
1.724e-01 9.655e-01 -3.339e+00
2.069e-01 9.655e-01 -3.198e+00
2.414e-01 9.655e-01 -3.060e+00
2.759e-01 9.655e-01 -2.927e+00
3.103e-01 9.655e-01 -2.799e+00
3.448e-01 9.655e-01 -2.676e+00
3.793e-01 9.655e-01 -2.559e+00
4.138e-01 9.655e-01 -2.449e+00
4.483e-01 9.655e-01 -2.347e+00
4.828e-01 9.655e-01 -2.252e+00
5.172e-01 9.655e-01 -2.166e+00
5.517e-01 9.655e-01 -2.088e+00
5.862e-01 9.655e-01 -2.018e+00
6.207e-01 9.655e-01 -1.955e+00
6.552e-01 9.655e-01 -1.899e+00
6.897e-01 9.655e-01 -1.851e+00
7.241e-01 9.655e-01 -1.808e+00
7.586e-01 9.655e-01 -1.771e+00
7.931e-01 9.655e-01 -1.740e+00
8.276e-01 9.655e-01 -1.714e+00
8.621e-01 9.655e-01 -1.692e+00
8.966e-01 9.655e-01 -1.675e+00
9.310e-01 9.655e-01 -1.662e+00
9.655e-01 9.655e-01 -1.654e+00
1.000e+00 9.655e-01 -1.649e+00
0.000e+00 1.000e+00 -6.225e+00
3.448e-02 1.000e+00 -4.712e+00
6.897e-02 1.000e+00 -4.086e+00
1.034e-01 1.000e+00 -3.756e+00
1.379e-01 1.000e+00 -3.538e+00
1.724e-01 1.000e+00 -3.365e+00
2.069e-01 1.000e+00 -3.213e+00
2.414e-01 1.000e+00 -3.071e+00
2.759e-01 1.000e+00 -2.936e+00
3.103e-01 1.000e+00 -2.808e+00
3.448e-01 1.000e+00 -2.685e+00
3.793e-01 1.000e+00 -2.568e+00
4.138e-01 1.000e+00 -2.459e+00
4.483e-01 1.000e+00 -2.357e+00
4.828e-01 1.000e+00 -2.262e+00
5.172e-01 1.000e+00 -2.176e+00
5.517e-01 1.000e+00 -2.098e+00
5.862e-01 1.000e+00 -2.027e+00
6.207e-01 1.000e+00 -1.964e+00
6.552e-01 1.000e+00 -1.908e+00
6.897e-01 1.000e+00 -1.858e+00
7.241e-01 1.000e+00 -1.815e+00
7.586e-01 1.000e+00 -1.778e+00
7.931e-01 1.000e+00 -1.746e+00
8.276e-01 1.000e+00 -1.719e+00
8.621e-01 1.000e+00 -1.697e+00
8.966e-01 1.000e+00 -1.680e+00
9.310e-01 1.000e+00 -1.667e+00
9.655e-01 1.000e+00 -1.658e+00
1.000e+00 1.000e+00 -1.654e+00


==> data/sc_CVaR.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.913e+02 7.652e+00 2.500e+01 3.799e-02 7.980e+01 -9.679e-01
1.000e-02 2.223e+02 8.893e+00 2.500e+01 3.776e-03 1.918e+02 -9.739e-01
1.000e-03 2.496e+02 9.982e+00 2.500e+01 3.463e-04 2.534e+02 -1.060e+00
1.000e-04 2.682e+02 1.073e+01 2.500e+01 6.140e-05 9.618e+01 -4.878e-01
1.000e-05 2.749e+02 1.100e+01 2.500e+01 2.870e-05 1.418e+02 1.054e+00
1.000e-06 2.718e+02 1.087e+01 2.500e+01 4.050e-05 2.681e+02 3.701e+00


==> data/sc_CVaR_K2.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.827e+02 7.308e+00 2.500e+01 3.749e-02 1.265e+02 -9.810e-01
1.000e-02 2.179e+02 8.715e+00 2.500e+01 3.625e-03 2.289e+02 -1.015e+00
1.000e-03 2.508e+02 1.003e+01 2.500e+01 3.202e-04 3.480e+02 -1.139e+00
1.000e-04 2.871e+02 1.149e+01 2.500e+01 2.950e-05 1.069e+02 -1.221e+00
1.000e-05 3.171e+02 1.268e+01 2.500e+01 4.600e-06 1.230e+02 -7.765e-01
1.000e-06 3.131e+02 1.252e+01 2.500e+01 5.940e-06 9.851e+01 1.782e+00


==> data/sc_FO.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.758e+02 7.031e+00 2.500e+01 9.753e-02 9.962e-01 -2.497e-02
1.000e-02 2.106e+02 8.423e+00 2.500e+01 9.644e-03 4.013e-02 -3.624e-02
1.000e-03 2.385e+02 9.539e+00 2.500e+01 9.655e-04 3.355e-02 -3.511e-02
1.000e-04 2.632e+02 1.053e+01 2.500e+01 9.850e-05 4.816e-02 -1.511e-02
1.000e-05 2.861e+02 1.144e+01 2.500e+01 9.500e-06 1.150e-01 -5.129e-02
1.000e-06 3.077e+02 1.231e+01 2.500e+01 8.900e-07 7.105e-02 -1.165e-01


==> data/sc_FO_K2.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.700e+02 6.801e+00 2.500e+01 7.538e-02 3.698e+01 -2.826e-01
1.000e-02 2.125e+02 8.501e+00 2.500e+01 8.330e-03 2.560e+01 -1.828e-01
1.000e-03 2.490e+02 9.961e+00 2.500e+01 3.638e-04 1.285e-01 -1.011e+00
1.000e-04 2.844e+02 1.138e+01 2.500e+01 3.430e-05 1.770e-01 -1.070e+00
1.000e-05 3.202e+02 1.281e+01 2.500e+01 3.900e-06 1.216e-01 -9.416e-01
1.000e-06 3.569e+02 1.427e+01 2.500e+01 5.200e-07 1.628e-01 -6.539e-01


==> data/sc_SA2_K1m200logN2.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.773e+02 7.093e+00 2.500e+01 8.958e-02 1.052e+00 -1.101e-01
1.000e-02 2.248e+02 8.993e+00 2.500e+01 3.081e-03 6.577e+00 -1.177e+00
1.000e-03 2.286e+02 9.144e+00 2.500e+01 2.259e-03 5.448e-01 8.150e-01
1.000e-04 2.287e+02 9.149e+00 2.500e+01 2.253e-03 3.692e-01 3.115e+00
1.000e-05 2.287e+02 9.150e+00 2.500e+01 2.204e-03 4.840e+00 5.395e+00
1.000e-06 2.287e+02 9.150e+00 2.500e+01 2.227e-03 3.846e-01 7.708e+00


==> data/sc_SA2_K1m200logN3.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.774e+02 7.098e+00 2.500e+01 8.886e-02 5.043e+01 -1.181e-01
1.000e-02 2.178e+02 8.711e+00 2.500e+01 5.488e-03 2.519e+01 -6.000e-01
1.000e-03 2.476e+02 9.902e+00 2.500e+01 4.225e-04 2.127e+01 -8.616e-01
1.000e-04 2.511e+02 1.004e+01 2.500e+01 3.066e-04 6.989e+01 1.120e+00
1.000e-05 2.513e+02 1.005e+01 2.500e+01 2.925e-04 2.973e+01 3.376e+00
1.000e-06 2.513e+02 1.005e+01 2.500e+01 2.957e-04 3.258e+01 5.689e+00


==> data/sc_SA2_K1m200logN4.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.775e+02 7.102e+00 2.500e+01 8.835e-02 9.939e+01 -1.239e-01
1.000e-02 2.135e+02 8.539e+00 2.500e+01 7.710e-03 3.630e+01 -2.601e-01
1.000e-03 2.484e+02 9.936e+00 2.500e+01 3.906e-04 2.286e+01 -9.401e-01
1.000e-04 2.714e+02 1.086e+01 2.500e+01 4.310e-05 2.883e+01 -8.416e-01
1.000e-05 2.747e+02 1.099e+01 2.500e+01 2.950e-05 3.948e+01 1.082e+00
1.000e-06 2.749e+02 1.099e+01 2.500e+01 3.018e-05 3.227e+01 3.407e+00


==> data/sc_SA2_K1m200logN5.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.779e+02 7.114e+00 2.500e+01 8.677e-02 1.124e+03 -1.419e-01
1.000e-02 2.125e+02 8.501e+00 2.500e+01 8.301e-03 3.101e+03 -1.863e-01
1.000e-03 2.423e+02 9.692e+00 2.500e+01 6.836e-04 1.813e+03 -3.804e-01
1.000e-04 2.657e+02 1.063e+01 2.500e+01 7.560e-05 3.508e+03 -2.797e-01
1.000e-05 2.771e+02 1.108e+01 2.500e+01 2.470e-05 1.275e+03 9.042e-01
1.000e-06 2.798e+02 1.119e+01 2.500e+01 1.838e-05 1.592e+03 2.911e+00


==> data/sc_SA2_K2m200.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.668e+02 6.673e+00 2.500e+01 8.843e-02 1.220e+03 -1.230e-01
1.000e-02 2.066e+02 8.265e+00 2.500e+01 8.076e-03 1.757e+03 -2.137e-01
1.000e-03 2.387e+02 9.549e+00 2.500e+01 7.802e-04 8.851e+02 -2.482e-01
1.000e-04 2.725e+02 1.090e+01 2.500e+01 7.220e-05 5.980e+02 -3.257e-01
1.000e-05 3.173e+02 1.269e+01 2.500e+01 4.500e-06 2.842e+02 -7.985e-01
1.000e-06 3.234e+02 1.294e+01 2.500e+01 3.390e-06 5.315e+02 1.221e+00


==> data/sc_SA2_K2m200logN2.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.671e+02 6.685e+00 2.500e+01 8.724e-02 3.364e+01 -1.365e-01
1.000e-02 2.020e+02 8.081e+00 2.500e+01 1.106e-02 1.992e-01 1.007e-01
1.000e-03 2.048e+02 8.193e+00 2.500e+01 9.103e-03 6.478e-01 2.209e+00
1.000e-04 2.050e+02 8.198e+00 2.500e+01 9.031e-03 2.723e+00 4.503e+00
1.000e-05 2.050e+02 8.199e+00 2.500e+01 8.985e-03 7.104e-01 6.801e+00
1.000e-06 2.050e+02 8.199e+00 2.500e+01 8.978e-03 2.174e+00 9.103e+00


==> data/sc_SA2_K2m200logN3.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.687e+02 6.748e+00 2.500e+01 8.058e-02 1.863e+01 -2.159e-01
1.000e-02 2.134e+02 8.535e+00 2.500e+01 5.011e-03 2.477e+01 -6.910e-01
1.000e-03 2.458e+02 9.831e+00 2.500e+01 4.640e-04 2.228e+01 -7.679e-01
1.000e-04 2.494e+02 9.978e+00 2.500e+01 3.555e-04 1.686e+01 1.268e+00
1.000e-05 2.496e+02 9.983e+00 2.500e+01 3.531e-04 1.827e+01 3.564e+00
1.000e-06 2.496e+02 9.984e+00 2.500e+01 3.502e-04 3.463e+01 5.858e+00


==> data/sc_SA2_K2m200logN4.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.672e+02 6.687e+00 2.500e+01 8.694e-02 6.234e+01 -1.399e-01
1.000e-02 2.053e+02 8.213e+00 2.500e+01 8.829e-03 1.734e+02 -1.245e-01
1.000e-03 2.386e+02 9.545e+00 2.500e+01 7.869e-04 2.967e+02 -2.397e-01
1.000e-04 2.683e+02 1.073e+01 2.500e+01 9.470e-05 4.776e+02 -5.446e-02
1.000e-05 2.698e+02 1.079e+01 2.500e+01 8.690e-05 1.234e+02 2.162e+00
1.000e-06 2.733e+02 1.093e+01 2.500e+01 6.784e-05 1.701e+02 4.217e+00


==> data/sc_SO.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.755e+02 7.019e+00 2.500e+01 9.936e-02 1.000e+01 -6.429e-03
1.000e-02 2.101e+02 8.405e+00 2.500e+01 9.931e-03 9.088e-02 -6.974e-03
1.000e-03 2.380e+02 9.519e+00 2.500e+01 9.853e-04 7.246e-02 -1.481e-02
1.000e-04 2.627e+02 1.051e+01 2.500e+01 9.440e-05 6.956e-02 -5.763e-02
1.000e-05 2.855e+02 1.142e+01 2.500e+01 9.400e-06 1.430e-01 -6.188e-02
1.000e-06 3.071e+02 1.228e+01 2.500e+01 9.900e-07 1.805e+00 -1.005e-02


==> data/sc_SO_K2.txt <==
   alpha      obj        w        h        p        t      err
1.000e-01 1.646e+02 6.585e+00 2.500e+01 9.842e-02 1.281e+01 -1.593e-02
1.000e-02 2.036e+02 8.145e+00 2.500e+01 9.909e-03 7.980e-02 -9.101e-03
1.000e-03 2.354e+02 9.416e+00 2.500e+01 9.986e-04 5.549e-02 -1.401e-03
1.000e-04 2.680e+02 1.072e+01 2.500e+01 9.700e-05 5.916e-02 -3.046e-02
1.000e-05 3.058e+02 1.223e+01 2.500e+01 1.040e-05 7.375e-02 3.922e-02
1.000e-06 3.467e+02 1.387e+01 2.500e+01 8.900e-07 3.919e-02 -1.165e-01

